A note on the standard diffusion curve of TAP analysis

The standard diffusion curve used in models of TAP reactors, as it is usually defined, is numerically unstable for small values. We use a functional equation satisfied by the curve to define a numerically stable way of computing it for all values.

==> fig-1-a.csv <==
t,bigfloat,double,single
0.0035361034237040333,84,47,32
0.0037174033231363503,81,46,31
0.003907998667185426,79,45,30
0.004108366043488066,76,43,30
0.004319006474851727,74,42,29
0.004540446672072521,72,42,29
0.004773240350986548,70,41,28
0.0050179696170479056,68,39,27
0.005275246420895533,66,39,27
0.005545714088548542,64,38,26
0.005830048930056387,62,37,25
0.006128961930626243,60,36,25
0.006443200528456366,58,34,24
0.0067735504837209,56,33,23
0.00712083784337962,55,32,23
0.007485931006725574,53,31,22
0.007869742896835667,52,29,22
0.008273233243353861,50,28,21
0.008697410982315181,49,27,21
0.009143336779011354,48,26,20
0.00961212568020649,46,25,19
0.010104949902334811,45,25,19
0.010623041762652314,44,24,19
0.011167696760671789,43,23,18
0.011740276817586407,41,22,18
0.012342213681782078,40,22,17
0.012975012508954208,39,21,17
0.01364025562578092,38,20,16
0.014339606486563935,37,19,15
0.015074813832730818,36,19,15
0.015847716065599378,35,18,14
0.016660245843338584,34,18,14
0.017514434913620654,33,17,13
0.018412419194048495,32,17,13
0.019356444113062317,32,16,12
0.020348870224680255,31,16,12
0.02139217911111304,30,15,12
0.02248897958801209,29,15,11
0.02364201422786749,28,14,11
0.024854166217867825,28,14,10
0.026128466569369842,27,13,10
0.02746810169700572,26,13,10
0.028876421386379338,26,13,9
0.030356947170275067,25,12,9
0.03191338113432412,24,12,9
0.033549615174146834,24,12,8
0.03526974072711903,23,11,8
0.03707805900309653,23,11,8
0.0389790917396802,22,11,8
0.04097759250891523,21,10,8
0.04307855860369726,21,10,7
0.04528724353360763,20,10,7
0.04760917016142369,20,10,7
0.050050144513152574,19,9,7
0.05261627029612035,19,9,6
0.05531396416141967,18,9,6
0.05814997174887976,18,9,6
0.061131384554679646,17,8,6
0.06426565766378241,17,8,6
0.06756062839153076,17,8,6
0.07102453588101769,16,8,5
0.07466604170523572,16,7,5
0.0784942515255211,15,7,5
0.08251873786044996,15,7,5
0.08674956402212095,15,7,5
0.09119730927967717,14,7,5
0.0958730953129896,14,7,5
0.10078861402264963,14,6,5
0.10595615676581076,13,6,4
0.11138864509098376,13,6,4
0.11709966304863834,13,6,4
0.123103491158405,12,6,4
0.1294151421178126,12,6,4
0.13605039834185184,12,5,4
0.14302585142723337,11,5,4
0.15035894364002195,11,5,4
0.1580680115303867,11,5,4
0.1661723317835276,11,5,3
0.17469216942142954,10,5,3
0.18364882847597233,10,5,3
0.19306470526010783,10,5,3
0.2029633443703075,10,4,3
0.21336949756031767,9,4,3
0.22430918563343655,9,4,3
0.23580976350807595,9,4,3
0.24789998861930596,9,4,3
0.26061009282742165,8,4,3
0.27397185801334095,8,4,3
0.2880186955498613,8,4,3
0.30278572984749497,8,4,3
0.3183098861837907,8,4,2
0.3346299830357611,7,3,2
0.3517868291462949,7,3,2
0.36982332556727043,7,3,2
0.38878457293453167,7,3,2
0.40871798424296935,7,3,2
0.42967340340370497,7,3,2
0.4517032298798305,6,3,2
0.4748625497123607,6,3,2
0.4992092732640277,6,3,2
0.5248042800253525,6,3,2
0.5517115708450823,6,3,2
0.579998427965648,6,3,2
0.6097355832638174,5,3,2
0.6409973951172278,5,3,2
0.6738620343390634,5,2,2
0.7084116796458053,5,2,2
0.7447327231468263,5,2,2
0.7829159863696662,5,2,2
0.8230569473611551,5,2,2
0.8652559794322651,5,2,2
0.9096186021436679,5,2,2
0.9562557451596002,4,2,1
1.0052840256298046,4,2,1
1.0568260397931477,4,2,1
1.111010669532074,4,2,1
1.167973404644444,4,2,1
1.2278566816386023,4,2,1
1.2908102398988401,4,2,1
1.356991496111852,4,2,1
1.426565937890448,4,2,1
1.4997075375787825,4,2,1
1.5765991872738339,3,2,1
1.6574331561509117,3,2,1
1.742411571236743,3,2,1
1.8317469228323215,3,2,1
1.925662595849343,3,1,1
2.024393428388839,3,1,1
2.1281862989587528,3,1,1
2.237300743798801,3,1,1
2.3520096058562596,3,1,1
2.47259971703545,3,1,1
2.5993726154269043,3,1,1
2.7326452993096546,3,1,1
2.87275101981205,3,1,1
3.0200401142131548,3,1,1
3.174880881968435,2,1,1
3.337660505650236,2,1,1
3.508786019105878,2,1,1
3.688685325254302,2,1,1
3.87780826606624,2,1,1
4.076627747403464,2,1,1
4.285640921529762,2,1,1
4.505370430250546,2,1,1
4.736365711789612,2,1,1
4.979204374670872,2,1,1
5.234493642040542,2,1,1
5.502871870041289,2,1,1
5.785010144035087,2,1,1
6.081613956666188,2,1,1
6.393424971960192,2,1,1
6.7212228798704405,2,1,1
7.0658273459090175,2,1,1
7.428100060737464,2,1,1
7.808946894842286,2,1,1
8.209320163682998,2,1,1
8.630221008976823,2,1,1
9.072701902074465,1,1,1
9.53786927568666,1,1,1
10.026886290542311,1,1,1
10.540975743896137,1,1,1
11.081423127158766,1,1,1
11.649579840294829,1,1,1
12.246866571026771,1,1,1
12.874776847294195,1,1,1
13.534880771851615,1,1,1
14.228828948343212,1,1,1
14.95835660867168,1,1,1
15.72528795198182,1,1,1
16.531540706108615,1,1,1
17.37913092289567,1,1,1
18.270178019374992,1,1,1
19.20691007741348,1,1,1
20.191669415078184,1,1,1
21.226918443651474,1,1,1
22.315245824941925,1,1,1
23.45937294428719,1,1,1
24.66216071543482,1,1,1
25.92661673431689,1,1,1
27.255902799606286,1,1,1
28.65334281886044,1,1,1


==> fig-1-b.csv <==
t,k
0.0035361034237040333,1.703208795139728028260194156688944134930212839932759228276247006380294697514214e+29
0.0037174033231363503,5.555507064496422444794271988505109108428555130350592326086566476997410481465768e+27
0.003907998667185426,2.143952840574166495361299816744630065949099625185210934298341072377327398624989e+26
0.004108366043488066,9.709141083137603375168980013230966851495067699805750067308689144850919233382138e+24
0.004319006474851727,5.119558688575024470260456044449833917123868734752322016185865713272874004846509e+23
0.004540446672072521,3.119950412694748854525233279364086061746712813972019508452124415169132752631917e+22
0.004773240350986548,2.182030525727489989149427538747606798306498526314623713149249902335195937881153e+21
0.0050179696170479056,1.739626268728958959017783625575288865158352955477672885590361619822769285727684e+20
0.005275246420895533,1.570939183589037199536705875804223082133212059998781107189153850045381996473535e+19
0.005545714088548542,1.597101962615411350144199013815603410219198107287515170903098300996791055655389e+18
0.005830048930056387,1.817464965699202330781753922651211655998324259892982118724662520049451400604396e+17
0.006128961930626243,2.302355014309023554385815216964094163623060279246280847882324763925926968364053e+16
0.006443200528456366,3.229836477453147935990155808593954869668260874062394539340718096445750490889885e+15
0.0067735504837209,4.992645408896821593361958200267949441888920952568865843865504752869146781671861e+14
0.00712083784337962,8.463854197745875866405117180636502200770535156427558670373330848197776552458863e+13
0.007485931006725574,1.566529037735380134166879256307585215255815822791449346502352157356867768658558e+13
0.007869742896835667,3.151972836382677634112968113136110610835171814197520500440724139882410859449637e+12
0.008273233243353861,6.866443389947695973285509515613575852930287739601883427464575897194527703096178e+11
0.008697410982315181,1.613260452183616756214235573205592793256650999480926000488666279331825430657021e+11
0.009143336779011354,4.072868419361062758201788811599102105853927699004521083879265173665737013612097e+10
0.00961212568020649,1.10102601482650146969791226749186035086918011366207496716511785701107713641664e+10
0.010104949902334811,3.176496800154594129265832502496733257192235168110234897596246384459224429863349e+09
0.010623041762652314,9.749355114423647761314889315541415296162745177442658237362550868569662218898965e+08
0.011167696760671789,3.173731463989938888629953977413970319947682914021709633517243623920484173498159e+08
0.011740276817586407,1.092660932522984851426023988674704897062372443854822256849542461191583163247662e+08
0.012342213681782078,3.967679226053652068069425188918564880039731235495810747012041781727313430951003e+07
0.012975012508954208,1.51564119123065694433511594345747347058287595178855260695716457821377375289216e+07
0.01364025562578092,6.075650754173225398889151198199895963499181522581440513274964408214345396726663e+06
0.014339606486563935,2.549799112879228338413920590769549941620803567679276804577221094614096341832797e+06
0.015074813832730818,1.117804645561865402657267241311778560376326820290936555313389559693582419122352e+06
0.015847716065599378,510799.0002113952356665511709880773685858789808534070944107752988176277750285351
0.016660245843338584,242817.9758252209187455380316877794155822428132269025266073255943861348260363383
0.017514434913620654,119846.0345289151283664464110887701829962710928307402377036394002601952876043662
0.018412419194048495,61303.42138733678699057151745247379337917718068159969339245881665667562097569463
0.019356444113062317,32442.10004629278696177316193067769233506464990011378839897498737711615744112795
0.020348870224680255,17732.84133717080605331476824726796773505031432646293235094557574201203858084894
0.02139217911111304,9995.62331168051498270076937302978452556182718731098800738730109321918002185259
0.02248897958801209,5801.684552882984861364656582125341555830701500597800539114099039407824208196186
0.02364201422786749,3462.52824830038937591573175596711509726405068648034390904843755590647047107169
0.024854166217867825,2121.974186711905978094999452621096438704360172968916277409442328347104775308811
0.026128466569369842,1333.631378856348751821667074380510341373162868694643791443227180286786396751758
0.02746810169700572,858.5176794885185080648858922564705695642217026080068943579429063583826063625421
0.028876421386379338,565.4253666488255612230117089656870725702952827680149930392946225631566569881002
0.030356947170275067,380.5692111685849347761781404479295015765082199797048291016564977510904513728137
0.03191338113432412,261.4975786748294205288352639636093900919456227649582172865741804060841913898411
0.033549615174146834,183.2496683939346190916958696556672247251783888347749805259991394356685717824775
0.03526974072711903,130.8420960131971830285363204873833500674698482806498201167758731743881058757694
0.03707805900309653,95.10168755074446047520406612459066829156184165645155837063169076675830752710756
0.0389790917396802,70.30601550157021790695105160875202955198549901702998856826867335878308419782405
0.04097759250891523,52.82091081485592782728278368984284326415444049154464182238832094063311841490237
0.04307855860369726,40.29875885556150331375332664710154159357735825800619869549289903460954464497588
0.04528724353360763,31.1982263824476010963067245574560804753325004073133379648423436440796488401566
0.04760917016142369,24.49157384612923198171109497144724943690584639979241354037977791459493761499696
0.050050144513152574,19.48334193262469796382392742469384164541373887123635811337568468070792318396118
0.05261627029612035,15.69626125528404582590446105555341844501741447279518549225191171869428695731462
0.05531396416141967,12.79838041041681579195409797693968442134582721989484178369801422728691116467373
0.05814997174887976,10.55585101991823636678276134019549668996821271304198294710506886204756400019224
0.061131384554679646,8.80191532544144020168936072041787229229198004223573993695097550005118585995286
0.06426565766378241,7.416268055919040392152482107260590307744595430101856025590913872943146710761161
0.06756062839153076,6.311149226029760389042221875086270521823035336656784590790088914908393259276085
0.07102453588101769,5.421859706512653870800404809182937444051902698812707049435655298209414996543006
0.07466604170523572,4.700218409893856123731557019817708026990581764475617760131057826500370893100616
0.0784942515255211,4.109998857622694042874426664984569251602208092076641464300853683784361629415249
0.08251873786044996,3.623712584011019889532754221278220892697258422101468414794091810639244341108489
0.08674956402212095,3.220318816617291743534250371152517952426896588807975787565437663483483968209605
0.09119730927967717,2.883577751981269262543728669056097981660658439226132015500051772963265209673168
0.0958730953129896,2.600855423920057684338160027845741280347377895980853159816583731609423962938729
0.10078861402264963,2.362248437067172737833631922906119749922357030576511175656784671144552089342153
0.10595615676581076,2.159937318739671009972251441544469386130414353455945166073133313035690237681231
0.11138864509098376,1.987704699575850410743139438751258490132613904757136460220638086603372512631471
0.11709966304863834,1.840573336502647091545468029340978335747068061619997759492303938850529203758505
0.123103491158405,1.714531987452194226499100682971206478779927464049233004750908993218380757831613
0.1294151421178126,1.606326209235293995931042118903694362654758666388916510599212797867261855490145
0.13605039834185184,1.513297522459319418521892511159798493746806774442717490639369980194450315649987
0.14302585142723337,1.433258904468662529954114403707788696449810599552292365488945556285612798300648
0.15035894364002195,1.364397797110362274480830829981255163278577758538836423891790000694364030139617
0.1580680115303867,1.305200135548009922234041164734674653791328313708129885646681071063487823953714
0.1661723317835276,1.254390582178814522363078345056021226187232074160821258976469004403206663303398
0.17469216942142954,1.210885369687272695568370968940534440215705187929818493531465346241449914615727
0.18364882847597233,1.173755047904333846828516167441471380740010234964794750061800184871933194652745
0.19306470526010783,1.142195081025153190245547116851275549986817489640456255780136853754628152569068
0.2029633443703075,1.115502719250019180928456153050460420729233406666924606227851620785513572480465
0.21336949756031767,1.093058918232726725058276545166030737098983773768281400689523458700721382820931
0.22430918563343655,1.074314334399526346829470193621476750328805125606622348820626123643766779611769
0.23580976350807595,1.058778609074753292304816430002992155226766327026189348324427625982356857845053
0.24789998861930596,1.046012288291332159312538310385766189807576115691840068138981549509564892382098
0.26061009282742165,1.035620822986522094778744977681563421763954045530898552751516985420903261902569
0.27397185801334095,1.027250167948126598007424549692538300605502505942705705278748182683820837568905
0.2880186955498613,1.020583557158341141652695203819081714319881226879346248498426449775858499992288
0.30278572984749497,1.015339085891498936085142371189099555868889251165624636321626281527277992072304
0.3183098861837907,1.011267781835218278798306793567046093441100322229459391837330873402776094282151
0.3346299830357611,1.008151902178160455703778383274004387723449632424030533777419145592364751216394
0.3517868291462949,1.005803252254217469572902300469048604700852922827649313715859417736517456550901
0.36982332556727043,1.004061382917836317265635253782122730172692903969751982135264012084649557981346
0.38878457293453167,1.002791585469337561930640587804408922244814428147023224162052690424519534162584
0.40871798424296935,1.001882660626885275288593427224659670472275496074512893346517696111078054196634
0.42967340340370497,1.001244487466743012551817864998463203207688014086168092152869278159775642039923
0.4517032298798305,1.000805455779395400208562714241854336582502761919521115508779051207186338987027
0.4748625497123607,1.000509848640285004327234120564114827344158110868451344705091991731085025172547
0.4992092732640277,1.000315270679287764196564684953970469418606132980644851813079916734842879957375
0.5248042800253525,1.000190212879886326015395879091088486293660614900698852109163254330060174034131
0.5517115708450823,1.000111829573244847603708812659772850223573019667332560834828993927107195158796
0.579998427965648,1.000063981369717361640091253392700759130073504269093329861577602173805307043464
0.6097355832638174,1.000035573103100753553518817770430281271209655355232507574558358153379560121693
0.6409973951172278,1.000019192089699436300766704544077887157865680946327391965335694957966931687239
0.6738620343390634,1.000010031916329131598616183603398725408532062230873709232903307978990516417128
0.7084116796458053,1.000005072260117867896335448222932324665183985765375065257018569743851614386672
0.7447327231468263,1.000002476475899742998136920870816610199825938418419454194076416242304333310751
0.7829159863696662,1.000001165474709998151668276657604505664337697949978234030609838289031653845759
0.8230569473611551,1.000000527702474691041406201252981599179250685565871037919064329348525128995885
0.8652559794322651,1.000000229420594355608212958144093740406059893412352103777492776943622333767783
0.9096186021436679,1.000000095571421387082900850410957543564674999151080114363914425990076416966658
0.9562557451596002,1.000000038064934469651856358747855955534303552571400484080701519064974284631374
1.0052840256298046,1.00000001446184824020020421181133317032397097849585261529704810403830028222924
1.0568260397931477,1.000000005228453004757129941091802057302387072175967146448658480962006634598163
1.111010669532074,1.000000001794190095301489146041594741419129916823489153059007433600081265499002
1.167973404644444,1.000000000582838233784222493842235352054585306618157076668070584707015004294229
1.2278566816386023,1.000000000178727297628018558549803860364621101816880369593499774223132801605574
1.2908102398988401,1.000000000051583803410894147689620824340494655611032284056120002240910021508596
1.356991496111852,1.000000000013969021119543624926263248258737941821981464376554874938482097302793
1.426565937890448,1.000000000003537773827578472149656329541548345707176688532970426867360547601711
1.4997075375787825,1.000000000000835053368909684124688213342725520714407634990644810725119110690508
1.5765991872738339,1.00000000000018304194041804371111875304748127960823381323469246783008561315346
1.6574331561509117,1.000000000000037118545344101413435508712745787805590974507455683685103789078233
1.742411571236743,1.000000000000006935894578360220269381880542340186640573305660809005264821068173
1.8317469228323215,1.000000000000001189223866842986686507985010867186844526712793052458964415395976
1.925662595849343,1.000000000000000186277049905329950034155776498883907392959698765026442840612083
2.024393428388839,1.000000000000000026532398267726506831895505519949811836323906793505538884224813
2.1281862989587528,1.00000000000000000341978409183106561132460762559507706568253237946599192883038
2.237300743798801,1.000000000000000000396826789498445484275147083662341943994024392693183605031732
2.3520096058562596,1.000000000000000000041232950551476297393944526545545347848041032442565891740044
2.47259971703545,1.000000000000000000003814785063598080245319333322012567107428221261678474199439
2.5993726154269043,1.000000000000000000000312387027091662506516471318231395336360701569703674861701
2.7326452993096546,1.000000000000000000000022500680556752497720752499861263564724696277999450930637
2.87275101981205,1.000000000000000000000001416189033142208151855023570982666741226625245317607613
3.0200401142131548,1.000000000000000000000000077351082724961404881029579844735611127578970227365029
3.174880881968435,1.000000000000000000000000003639769403106645623800256886078927239585723523627041
3.337660505650236,1.000000000000000000000000000146428115262816929142752568312407314087253388230354
3.508786019105878,1.00000000000000000000000000000499607390882136197431255727633687485977793104635
3.688685325254302,1.000000000000000000000000000000143356953356800827104137684076009637171473138822
3.87780826606624,1.000000000000000000000000000000003428766170248643973603050088610964814090809492
4.076627747403464,1.000000000000000000000000000000000067722366516499260618306117488699075378753781
4.285640921529762,1.000000000000000000000000000000000001093804313786804519465752733408995280434386
4.505370430250546,1.000000000000000000000000000000000000014298154058546860745429589374238288876396
4.736365711789612,1.00000000000000000000000000000000000000014963838644103560239785536536753565581
4.979204374670872,1.000000000000000000000000000000000000000001239587365684918045121160367334142998
5.234493642040542,1.000000000000000000000000000000000000000000008031133531250774245752136120311066
5.502871870041289,1.000000000000000000000000000000000000000000000040185533937499235083024081042182
5.785010144035087,1.000000000000000000000000000000000000000000000000153250840008080756098051548776
6.081613956666188,1.000000000000000000000000000000000000000000000000000439266700146149388686835439
6.393424971960192,1.000000000000000000000000000000000000000000000000000000932584055407516087036357
6.7212228798704405,1.000000000000000000000000000000000000000000000000000000001444102379871092483364
7.0658273459090175,1.000000000000000000000000000000000000000000000000000000000001604839429783118605
7.428100060737464,1.000000000000000000000000000000000000000000000000000000000000001258351115529602
7.808946894842286,1.00000000000000000000000000000000000000000000000000000000000000000068382196825
8.209320163682998,1.000000000000000000000000000000000000000000000000000000000000000000000252750116
8.630221008976823,1.000000000000000000000000000000000000000000000000000000000000000000000000062301
9.072701902074465,1.0
9.53786927568666,1.0
10.026886290542311,1.0
10.540975743896137,1.0
11.081423127158766,1.0
11.649579840294829,1.0
12.246866571026771,1.0
12.874776847294195,1.0
13.534880771851615,1.0
14.228828948343212,1.0
14.95835660867168,1.0
15.72528795198182,1.0
16.531540706108615,1.0
17.37913092289567,1.0
18.270178019374992,1.0
19.20691007741348,1.0
20.191669415078184,1.0
21.226918443651474,1.0
22.315245824941925,1.0
23.45937294428719,1.0
24.66216071543482,1.0
25.92661673431689,1.0
27.255902799606286,1.0
28.65334281886044,1.0


==> fig-1-c.csv <==
t,double,single
0.0035361034237040333,3.15097914785125569043358592115408468588856191024295815228262968599864209893786e+12,2.896739786753341e8
0.0037174033231363503,1.792907489169937902136338367855059321558227509032056040709218538690143207855893e+10,4.770104386083126e9
0.003907998667185426,4.270840825272184286010013109642546487587480327880312086303543612927746566500649e+09,1.1270909393549347e9
0.004108366043488066,3.811678202867208456045138535028177989206079275598538670039483693507105077115901e+08,4.014712072559632e8
0.004319006474851727,2.969896047553473462619160390764135360862923986743587921877345652269013389804936e+07,2.950060937668137e8
0.004540446672072521,169502.6561526008153361228279558101470299580564712670053605775534211477163370022,5.117981760226373e8
0.004773240350986548,22053.22937852938619255494160874697431313158810103163107924661375739603840842356,6.848112866975945e8
0.0050179696170479056,8286.148342388078466778232299339186815021080143920992809815055997535208310095162,1.830336736865852e8
0.005275246420895533,71.46340846210574455580284440324778278632266398100790867960510771251359664807184,9.348881146298364e8
0.005545714088548542,34.43287635042767979512069092097466386492578139545156669126290596941721515267453,5.117337830507382e8
0.005830048930056387,1.849041674528545184450943331047388802020019009916759691742635691896797089094693,3.280445894730862e8
0.006128961930626243,0.2825033696279230282543505508729494680837616640645674920637162118441489941751715,3.8268441883609724e8
0.006443200528456366,0.1554856416399486453642231233268761935333668191584121729396533302235039732266019,2.2343804747760892e7
0.0067735504837209,0.0003772573592739585575341158503798054143066473793872659517694898979673328386705432,2.8953956550677627e7
0.00712083784337962,0.002437376418901503376932719826844432074776315186742243278089610022842197812028332,138439.0169314257
0.007485931006725574,0.0006721738042506241819796877230628237220051819904693993052519255414698449977400631,265150.3937881212
0.007869742896835667,0.0001910899300330936472458569358670084416094013328689874295962451663678862026020819,8309.418096294103
0.008273233243353861,4.184222217376256022304676948354758689674304556900317555955824306366891331713699e-05,22585.00570454341
0.008697410982315181,5.343724641810976645206208879103846078479499961926066453366522607452739140898862e-06,339.88131414819577
0.009143336779011354,6.49476039225197747119231154360101168655773147008997988578615265629944658354419e-07,1129.201824697134
0.00961212568020649,2.644406464753654353051299453968842505257948860933156658385440811568346127259072e-07,304.8536596518095
0.010104949902334811,4.558166393785184131302628717620956453942994153425894439910343055121575472588858e-07,43.33727608369588
0.010623041762652314,5.582218979816386898464881432015185055907687671619230661957271795082595288430205e-08,0.28372517170756467
0.011167696760671789,1.402517828344223017763699729679077967189754901713376279448215011690837003292694e-08,9.70149109693074
0.011740276817586407,3.739570855626047627363851023042667049143092963794168554249529930548224824689067e-09,0.19545340382968046
0.012342213681782078,4.14813239405313025412026868460058875383063357243905813110253373451679830409834e-10,0.09282024389574658
0.012975012508954208,8.724636232913197580276135484931812337857458515103844320507965286644765603952045e-10,0.10227091390760033
0.01364025562578092,4.610568802298597941007376577586308392970015017037357797750977983363272003631969e-12,0.09865817043861679
0.014339606486563935,1.153148754301845010767273458720941840286530605903352929544239663822004377786765e-10,0.05962057246956681
0.015074813832730818,1.008024719020679755874246560540346657083298980164128978430236780024391896421358e-11,0.01427978115094224
0.015847716065599378,1.144201859738202849394313892519590837658504870956300541776395034934035728672686e-11,2.717875266710117e-5
0.016660245843338584,3.551443806807087347032521928441756731854622546035183325140131199406699506443405e-13,0.010687704389109843
0.017514434913620654,2.352893239125897570704195442428596853805160230201960481825288322462411466478022e-13,0.002090681685925788
0.018412419194048495,1.199564960914772498175781206464103373265752236528584839806513437507214562326523e-12,0.0003116200238241638
0.019356444113062317,2.612816761421384270846047478262258954741545941774635659744399543186425359998835e-12,0.0003392136978580191
0.020348870224680255,6.050620804194327351162979566385444307752478816067042381404657123579474122144897e-13,0.0004523242578626203
0.02139217911111304,3.545184264021174410152453269440663599712898899539474506436172878911869972603001e-13,0.00014442807172437863
0.02248897958801209,1.915689791287507414150093649739407733391462482273619709381785884597537008169139e-13,5.95159053706195e-5
0.02364201422786749,2.519581518282231238140667307050100145795585573575724042967944754194770871865806e-13,0.00014116420476440865
0.024854166217867825,6.605051742706442105591384041313941845448650667724589103299457661170157460740734e-14,2.877988924022869e-5
0.026128466569369842,6.398256993961757578881222787427093025592383902953586476818506225298424009314473e-14,3.0509261112186694e-5
0.02746810169700572,1.903541812958240556791686888785914519488906747568900775267851888529351059750898e-14,1.4124402643655067e-5
0.028876421386379338,2.997831767352892399006309429923808772428031425888607877729256372771217679697077e-14,1.0835431885563327e-5
0.030356947170275067,1.729984304449043087413755879719408999544726807332674490093933771357457422483249e-15,9.950138010268696e-7
0.03191338113432412,1.180388635278454945053173963338338652875462993218418527657842830328645637165536e-14,3.189974639836489e-6
0.033549615174146834,1.592559826871142886565802230320590186212873672094931265631454021075407437563601e-15,2.0181538978030363e-6
0.03526974072711903,2.679887056927728305255711152244572664780000363675907614076626458528363723646886e-15,1.0942287316072275e-6
0.03707805900309653,4.3628873222808638930859169375344814188280291180258640329731491871439389423734e-15,4.140661046870817e-6
0.0389790917396802,7.708616905148125352403093239434734585537201034870919113651782237729894518686879e-17,2.6730750785643737e-6
0.04097759250891523,1.492838323294962091748942704617941137446326853078302876136633016143156529352721e-16,2.7397429127640034e-6
0.04307855860369726,4.129217512360202028954089025735518217817618180020322844378986606460196859651419e-16,1.1349817391677508e-7
0.04528724353360763,3.573670401006419502986198850322000710748210080713206294210855696528212702990651e-16,1.8843061839738926e-6
0.04760917016142369,1.842534389003867737378713614906479506227941839211808908333088215517585675740514e-15,7.589026696045986e-7
0.050050144513152574,5.724207618543552814130243113604635138695816334719080882275061974621360686886127e-16,9.88105964785502e-7
0.05261627029612035,1.388334642627147720286362181109734025870992092706901669436662472605282963887473e-15,2.581781114329549e-7
0.05531396416141967,1.587800354723941682971731914957525784955102524209392033257524121892449501353398e-16,4.421580253145827e-8
0.05814997174887976,2.615540907859274264113154965159180833279677257843287376408623344139381774347507e-16,6.814475120543732e-7
0.061131384554679646,2.127730481012238517110567189607737408398066859757391834325109742175476928928725e-16,1.5507538129581973e-7
0.06426565766378241,3.543014332735087181206775570688749301753447045982621795691290386659585353241027e-16,5.507921945187058e-7
0.06756062839153076,5.932384352108688000711281967887111636937859225512019029780966818056038727569145e-16,4.3194819448715423e-7
0.07102453588101769,5.381129512422480641177522042233775595788803857455251876060336850148903806726591e-16,3.206763271453835e-7
0.07466604170523572,5.931644067896102517465555548152481811028485161071190607286913134148218231588158e-16,7.714735058695332e-9
0.0784942515255211,3.444579098331925565675052851893020187284779092718385142767402747203912998520376e-16,4.025099453255561e-8
0.08251873786044996,2.601848059188482655605376005872753414394784697850502059260444947637487412201217e-16,1.7489370086126368e-7
0.08674956402212095,8.278861554357158304059952003557660746684045276349408300044154952499201997536773e-17,1.8441403504510122e-7
0.09119730927967717,4.481989260264932677307691441849564007903654138207369560614414989752356652012798e-17,1.0913691624105484e-7
0.0958730953129896,2.170304025743137892564721753668655765620293538387860742585079050792719464626152e-16,1.0337552634847028e-7
0.10078861402264963,2.102847053694489563796642626951266930446839524376019149468829539386390516263831e-16,6.14329027776416e-8
0.10595615676581076,3.412864246825669567171084174812980624206764328018025607589549939087053991891414e-17,1.1790780086252796e-7
0.11138864509098376,1.112642841511381047756986832846143369699831219683592510735078514815286827580062e-16,1.1452134370807968e-7
0.11709966304863834,2.300328971570876864446928422802289634675600198311877164202658236101496659223804e-16,1.7417226714712144e-7
0.123103491158405,1.098098090928701010081959070530705542358640323883308282784826743915971247841248e-16,2.0247442794253083e-7
0.1294151421178126,1.391668967634941769114798362346111577271612610241895271298687625928096256461231e-16,6.344110512293359e-8
0.13605039834185184,2.582593647485568521807779604220463965599410007535393343673506668626734135291417e-17,2.0000914453320416e-7
0.14302585142723337,9.336499708254945377009990709982883017406014113969293443072024075622142165456183e-17,1.8776010901555782e-8
0.15035894364002195,8.090148536603959195281801490936944785374266272214983697788201151929439351514053e-17,2.1476886468314588e-8
0.1580680115303867,2.352299620888323139082535951461409420018423199879938320158083033551997412591695e-16,1.046939990025664e-8
0.1661723317835276,1.323122370311416147885453929554501961623548486981946946456599086692717581456671e-16,4.361909051395418e-8
0.17469216942142954,1.041257396272645849587381473430883016170341363192088305201085650153280077899026e-16,2.888633437210722e-8
0.18364882847597233,1.259623865090300888187135152660550296196203329574069047044334418758063168984197e-16,5.258629243463338e-8
0.19306470526010783,5.042219946094718423669654817966425269330757562063810570596156903236634036972043e-17,3.7373478314290027e-8
0.2029633443703075,1.399580051235180715871607459946836998010730844157512303209047649991717667332919e-16,2.1131276484126986e-8
0.21336949756031767,9.886081041112662005289271431136787733003407428699915667600955731355409269539726e-17,6.016383893813212e-10
0.22430918563343655,3.742517370203150974004234364207537364870797169257090876737742977465833438520304e-17,7.105393525731328e-8
0.23580976350807595,1.907596349181689732482485746721961843618966224483900836186155638904921694917283e-16,1.931951028401199e-8
0.24789998861930596,8.850470116671908179460754779698558723745276814992511290219385799750371918971316e-17,8.353100516108493e-8
0.26061009282742165,3.542808235490469307932492336096646407368060130858291617198286148424803122068006e-17,4.4721068611655556e-8
0.27397185801334095,2.31663385482190668868846432029917268612637779628841695902331556270326108105209e-16,6.885844836246826e-8
0.2880186955498613,2.524330135379470729715129686219146685847859600112161136808180733957720416088629e-17,4.0456182611434346e-8
0.30278572984749497,2.900269195803716019985442204081587724680156398581814794652933931964341821965936e-17,4.8495346403636004e-8
0.3183098861837907,7.557691430132682964844157012351350375202725334580550635717297645523541179706163e-17,1.4419165900445293e-8
0.3346299830357611,6.783031482727378168155822541295319731440295873207116400215594127194862502966119e-17,3.7864152419916553e-8
0.3517868291462949,1.481342242316154491287994590815150980111336219145745470109285114047592539776359e-16,8.284909804109456e-8
0.36982332556727043,1.712474859711821774655957821868580204512908915343757426164062714711202975149823e-16,3.4730424970106956e-9
0.38878457293453167,2.37000121572417913977316804492335356687814127309795929175974787594060750334677e-17,3.570509170778089e-8
0.40871798424296935,1.369001652045963867481943047639209771018752147991802594110316786965378771471925e-16,8.037073958305498e-9
0.42967340340370497,1.499797876296122268418298469450086178653519944189283706824526321034898888336512e-16,8.969737679988336e-8
0.4517032298798305,4.842479872095631579786514149896495275115589372431683586027259599449639567614364e-17,3.64635492242621e-8
0.4748625497123607,2.167839384785734232464186304116495516076730554333567514789214061675419124160158e-17,3.228094176782333e-8
0.4992092732640277,4.647548093610695991913945497580376306185440792165536073068677195413549494877915e-18,1.2626196747782858e-7
0.5248042800253525,2.036013557817348394408353467104477322756313223062060440088309264635032333947153e-16,6.750132582677297e-8
0.5517115708450823,9.93411104887003129193571042250179612341417995953192030533616442574115434609368e-17,1.3099165979070486e-8
0.579998427965648,1.15876339730695970879380658875043579317028998281418390365044730943702844827367e-16,1.3180076718444942e-7
0.6097355832638174,1.711447134014637005949246491113165420953458051597589760001426480724302725680655e-17,1.1119766557715589e-7
0.6409973951172278,1.521040074116851096020718125611903445420791766876434706698784846334419635737049e-16,1.046886370012435e-7
0.6738620343390634,8.330961319294074397936987445015000276950310276240235379644445290514656184027173e-17,6.596867638605712e-8
0.7084116796458053,3.812001583485847059236734456626221366324697853635423234594038618486436056410793e-17,1.2900499106059478e-7
0.7447327231468263,1.921154271023792139350639126493496683409352606894142875597853085758142202626481e-16,3.1889395004862074e-8
0.7829159863696662,1.845328981730878223960416212653054965982512802518704159822565037991116232525655e-16,1.9301116187665897e-7
0.8230569473611551,3.813751681520703201965375947611185945093003606451531042088732813163888433090085e-16,6.293874314463994e-8
0.8652559794322651,1.682780257137130560030660086710552371125689681481693318116092508936324047906406e-16,1.8257672629988311e-7
0.9096186021436679,5.011598868856106705248862126130146932102459220921366309533911862775204398466171e-17,1.3621046757219482e-7
0.9562557451596002,2.087323950650997210293210705072284026176948269093143123791363680391903932386368e-16,6.310421333194195e-8
1.0052840256298046,2.42560864571269718899925877795130204645620457108330598949407852994251660328701e-16,2.810646116035861e-7
1.0568260397931477,4.116066515609964034756858870716629837079312003647337736746047847720939379924559e-16,7.675351777523537e-8
1.111010669532074,3.841299329598451714564547824553868901603405954689940407226402411082272118472353e-16,2.0344662528568468e-7
1.167973404644444,3.989876795714228398418368683685098240710314617006556720075596222679688107731306e-16,1.6762297140124395e-7
1.2278566816386023,2.473021137917867571175366624727230582237410025556543322914690853824177932283386e-16,8.942184214229522e-8
1.2908102398988401,2.502159892179390890324629703625968719981527541407564705412305530620467966334345e-16,1.3301754516566948e-7
1.356991496111852,2.770703513187551903016155439070787115979898150375972422249071786305646733302966e-16,1.9600146857532456e-7
1.426565937890448,1.746130370311327256235550163840824830769791837433571875099838812190876878316851e-16,1.988931122339654e-7
1.4997075375787825,3.091534018772896042538678136163687736552524383994591289217685590884737655762449e-16,2.495435265079059e-7
1.5765991872738339,1.38173582542113222415319015763769432430865193413675202309189785483908198310425e-16,2.1254732410700966e-7
1.6574331561509117,1.668292766664166016335437106383169376085287793029565962175589320910422988539733e-17,4.5167832160283756e-7
1.742411571236743,5.412771901455637265601888810086156910384512783254702709642725949309355444093235e-16,4.2427529319294104e-7
1.8317469228323215,1.85519533335981851745985671673790788664913165469174587281590764719075896106964e-16,3.0837448879274547e-7
1.925662595849343,8.178225604314513602768124920454953387941902790535150641462455653850868822345699e-18,3.1461763727586105e-7
2.024393428388839,1.351162895262239912539031953990950691012256424382809228902383850549035776579371e-16,2.3540688789142226e-7
2.1281862989587528,2.377162703251063345500702210980118978350403252999139493617850435605805344205064e-16,3.9203530549533277e-7
2.237300743798801,3.750238059031473971178713857107960315110912389761997622287376219024069118388675e-16,1.9792901052977163e-7
2.3520096058562596,8.359528684912539972748745039059769237935374373772246225648110192515761601620416e-18,3.0454826133897e-7
2.47259971703545,5.176975990726047820713349434890814152820889903169658229428724413901511675554856e-16,6.421732130982921e-7
2.5993726154269043,6.410770902515900442476791276954355534520658870865900741172472545147286725974961e-16,4.811901171664792e-7
2.7326452993096546,6.65309127860957379294518319459896868010545184356041539122468979591795697115038e-16,2.5746957729451086e-7
2.87275101981205,4.720460799617809188606380166234461810396123437121649349299740478486314508509538e-16,6.588437463538445e-7
3.0200401142131548,5.678473628675659389498903723042353262278945524493934026371858756138888405739124e-16,3.1695377219020497e-7
3.174880881968435,4.998022465827963983016328328816223445030786891052188161150684075970384688189951e-16,7.741876319597585e-7
3.337660505650236,6.898362374082693337010340713869095129093639082421610365126646248556366383453705e-16,4.820310575616394e-7
3.508786019105878,4.090367509265622324615095701592668709724737093348714801706670486208191405040388e-16,7.738084867228938e-7
3.688685325254302,4.308816425053272636697822243779238641874625995091260499179595990556367189873352e-16,8.461957762721726e-7
3.87780826606624,1.974675131224276758096739262375983644962387374075427693843876483034084272176398e-16,1.1667527859672857e-6
4.076627747403464,2.914063083491818258345505268999973719532660220679158149997643416856431415795898e-17,9.553848938063099e-7
4.285640921529762,1.355097993224253100720335495500443020919978679859439208883671703851944769989534e-15,3.820256258947171e-8
4.505370430250546,1.217194672438966989331963321277273257407154539015218669056449354412703511743922e-15,1.1068751324301703e-6
4.736365711789612,4.350436986281044356704201607085516601539974425370607109048690438409022338605831e-16,8.331788528644345e-7
4.979204374670872,1.037754980116636651860054359046718532084835445955771896553778955020245653609096e-16,6.423527847500309e-7
5.234493642040542,2.443097310305223013082322087685615417007028831395585467920480942133858745482701e-16,5.811100544180768e-7
5.502871870041289,6.087263410052296687520978053295884144825288411025526818597112304190190019026525e-17,1.0281028270402175e-6
5.785010144035087,4.79024007086845199122572241479486100278829013909192468551899612636242696198729e-18,1.573216234432362e-6
6.081613956666188,9.962443200231669644357434707586795383303224627985856265639569068667419132201235e-16,1.1559845372037082e-6
6.393424971960192,8.742667714626438631311314699662857126932287297361694312412629740127223595036361e-16,7.599409317506443e-7
6.7212228798704405,9.354841942276466382872598091338788975262374850136868296777306391105414810896631e-16,1.1473417093877027e-6
7.0658273459090175,2.10750363981187127140406454879643253033127594648366150451517662913128634922253e-15,6.339127124528551e-7
7.428100060737464,2.969925466349094945539436860495460206079427748906574021463267522276472555315823e-15,1.8272953507879242e-6
7.808946894842286,1.204011917104880803572266607364203718571766008588950446868610198365046225334259e-16,9.589372715595832e-7
8.209320163682998,7.955810843225541063918737592611195468898597929153682099022531878869227302309051e-17,2.407642318111991e-7
8.630221008976823,9.574566930837116753583630801041168591316911002773541596537607844440136291632689e-16,3.110655049159523e-6
9.072701902074465,6.255322179385313918327404693179653569254610589225638982919908631738531067355635e-17,1.194604147551007e-6
9.53786927568666,5.619514065208161473371981268112670936988924203061766986993918581958464478792862e-16,1.4222527720480356e-6
10.026886290542311,9.744657339008767055715039776054677566868853246567318514496492450205707823034695e-16,3.944198451947106e-7
10.540975743896137,1.930634568473171140991665501579638572970132638369796504094416508553704782478252e-15,6.11986293846527e-7
11.081423127158766,4.496588562028981581611873025046171463080380651223007665189816279341565784714313e-16,1.9275841956681615e-6
11.649579840294829,2.023716512570514962536300024173819251784912960245098097880336705380138531654981e-15,2.1294328420981934e-6
12.246866571026771,1.803216408594785451332533808298442195895692592284676238717092826654886411773849e-16,1.5444389216219884e-6
12.874776847294195,3.227981155558373249646084923069265575966115320379316758300438437667186105072854e-15,1.9806679304783617e-6
13.534880771851615,1.925889705642830476509025774232584072958186395357666367203455484775449591195344e-16,1.1546914056453108e-6
14.228828948343212,6.960306656066149464904017702464157764236464642045820579957631129012588188085332e-16,2.3424691873510885e-6
14.95835660867168,2.499699044384564677566397659992963015511771537125329677936645728607355004843943e-16,2.343198995989102e-6
15.72528795198182,5.946177680954783463066803773503170652214042487565873947354071802152762956165274e-15,5.335904732384062e-6
16.531540706108615,9.202798636224208032272224360934383910096595781135210541448008651541558075848041e-17,1.923269485928803e-6
17.37913092289567,4.785819557334800775571802133017105258179117075760217791413104391094419251754112e-15,3.7035599754310468e-6
18.270178019374992,3.604932855768490808594233779887753926496696104362962202044749410374586788275908e-15,3.2834535119137533e-6
19.20691007741348,3.581124154996367917746272621634197384912257604931137109171446307449753825397515e-15,3.173379360858559e-7
20.191669415078184,5.906014246573046959893375655683049553557211497059379921210787621415629403108762e-15,2.1772874260743206e-6
21.226918443651474,4.360768018484380227434481087026773847727980000051478345998397718828593677394337e-15,6.043156490627411e-6
22.315245824941925,8.829827173987812360272930049272308860563321847224743186862179851371266780670818e-16,6.822694746974442e-6
23.45937294428719,4.8896649494283455030208648549240914152986938486512295287271896270338702267214e-15,3.402353971868463e-6
24.66216071543482,4.566470458449814914191054938035014068778164586082694747648558655043337695777288e-16,5.557129631893037e-6
25.92661673431689,4.715000906170150207281700314864686034113120897828352655040431360189761397953072e-15,4.199034941682501e-6
27.255902799606286,4.039816355171255140921927422602647157870951668384400884923930191403597709787472e-15,6.632562101512914e-6
28.65334281886044,9.370582269156682994561388455342919566865420660840875556132149735765600695324915e-16,5.4120738246548456e-6


==> fig-1-d.csv <==
t,bigfloat,double,single
0.0035361034237040333,5.300615214059109779033965190436219445927959770525753187359699969067863376519832e-28,1.6702128010288676e-15,4.838172e-7
0.0037174033231363503,1.546041428508147012350557978273308593868887273273175825112961927436098666245619e-26,2.77190925589385e-16,1.3222297e-6
0.003907998667185426,3.811392294864986096091147058661317448159121518123826620994590029721234787234635e-25,1.6277849817848614e-15,1.8346617e-6
0.004108366043488066,8.007107889117458996636182319866673071958542682041452498959671564972446747496927e-24,3.0520518528884004e-15,1.2253109e-6
0.004319006474851727,1.444725469898114239154866975146517213100297371359358240266143776024801410616667e-22,4.290684607322791e-15,1.2657781e-6
0.004540446672072521,2.255461791135531923540613333471110682989296591691345272778536175698361900923474e-21,3.823045089863841e-16,1.9566275e-7
0.004773240350986548,3.068257535563673182915847777848653777203593578246128094802630839784356054290544e-20,6.766191896665141e-16,4.6335646e-7
0.0050179696170479056,3.661596745863262633313986315148751572402123136565377788794266877550299328693638e-19,3.034419540297432e-15,5.5540096e-7
0.005275246420895533,3.857851807100226259134036122417451423115074170123776820014799843229994050142021e-18,2.7955309128417647e-16,2.6135086e-7
0.005545714088548542,3.610401985865538013847475690378265316147283716883433950920327082730500155676338e-17,1.2792692714051215e-15,6.546453e-7
0.005830048930056387,3.018634608692269189205863114381990122970764725531195888760617455560831486323747e-16,8.600215800338442e-16,2.8212543e-7
0.006128961930626243,2.267242994129386579909179164885548302150336703039961382577249423386172246815707e-15,1.6267392085225336e-15,6.2252775e-7
0.006443200528456366,1.537762430975813296282113723803949360614421279245132269292139074406797428936099e-14,1.2986624527057317e-14,2.901706e-7
0.0067735504837209,9.465519156257466728734959124389664936814050008573919103732617113115730000511353e-14,9.469090093018513e-14,2.7416763e-6
0.00712083784337962,5.31274096873754508250195039105095025600559129219045742193566312379216599481904e-13,5.325690118294478e-13,7.372886e-8
0.007485931006725574,2.731282538652757299624210923639245762264464892585802701793302625959795822773337e-12,2.733118435227247e-12,7.246847e-7
0.007869742896835667,1.291658885524989152543443367365662885821549076404056302914009788855742961519782e-11,1.2919057085310507e-11,1.07362766e-7
0.008273233243353861,5.641973166509338384509355721083381326947962832769673532982293900169293707723317e-11,5.641737093814607e-11,1.2741302e-6
0.008697410982315181,2.285065525119099712060479989778732707763435155092026024055283952363520331620753e-10,2.285053314358145e-10,7.78932e-8
0.009143336779011354,8.612935484116616818270605718273413813501107230112214123363742552970490140683533e-10,8.612929890221392e-10,9.734349e-7
0.00961212568020649,3.031872981818197422290010390996954025899669501756596777856446824972987411982322e-09,3.031872180067746e-9,9.273092e-7
0.010104949902334811,1.000060366033987859733279901269632549736708519520453108013078374542142929716421e-08,1.000060821878143e-8,4.4339973e-7
0.010623041762652314,3.100804161290181155101032661948849068042331210605004640001169547499476834439229e-08,3.100803988196503e-8,3.98058e-8
0.011167696760671789,9.064955853317001426360745279676823529681008211087792475952913499514529940609104e-08,9.064955980454623e-8,7.8878634e-7
0.011740276817586407,2.50580170102664748577073485982214510263512329217611305871532405817756230174865e-07,2.5058016916560245e-7,2.9955692e-7
0.012342213681782078,6.567543935873654749415530501710542779056443159591840364203845590542527988920941e-07,6.567543933149351e-7,5.957943e-7
0.012975012508954208,1.636297853272082646910505563095650584430926738761249530694908826853692795334153e-06,1.636297854699693e-6,1.4689522e-6
0.01364025562578092,3.885059041560589662830084601529220206967452800423596028943441974516717479143866e-06,3.885059041542677e-6,4.268352e-6
0.014339606486563935,8.811082253701546038676636784669494348464928184086649259901185109889163496690281e-06,8.811082254717595e-6,8.2857605e-6
0.015074813832730818,1.913057259612816608846846584907298317373944809298072184834184703255462868935301e-05,1.9130572595935325e-5,1.8857392e-5
0.015847716065599378,3.98489730091644953466856009797980253201707013011429753638998197127536878576982e-05,3.984897300962045e-5,3.9850056e-5
0.016660245843338584,7.979489066917558083157639655579829650582960335149071276846941415837738974397266e-05,7.979489066920392e-5,7.894207e-5
0.017514434913620654,0.0001538995396073029185035758132400139921645078211776166179939284953345641936278102,0.00015389953960733913,0.00015357778
0.018412419194048495,0.0002864168700094704945367096703571086476322049765935366145417938743965071290031275,0.0002864168700091269,0.00028632762
0.019356444113062317,0.0005152463171626466336074065144126616199463906564669462353704211475449125666039974,0.0005152463171613004,0.0005154211
0.020348870224680255,0.0008974398434056107046546696923551940278176780273255363091165965550116132594630051,0.0008974398434061537,0.0008978458
0.02139217911111304,0.001515842206331610905492099924977802390761461488205282738109856303382199811069512,0.0015158422063321483,0.0015160611
0.02248897958801209,0.002486632058846792974863625820003259159666793548936676726294878673651281437524642,0.0024866320588463166,0.00248678
0.02364201422786749,0.003967316968602246794963728320205688806878710805099992974121206352118537722188409,0.003967316968601247,0.003967877
0.024854166217867825,0.006164514456762003989027441274748964064440261106726653656814354397105923902176977,0.006164514456762411,0.006164337
0.026128466569369842,0.009340658775801779508480994000543886827167129944055342159877959889931850409382284,0.009340658775802377,0.009340374
0.02746810169700572,0.01381864731486736059121572041833697127835933259549172248169306093692716129854506,0.013818647314867098,0.013818452
0.028876421386379338,0.01998341502265082076535692975516301049037939484099673669263105158185814289848655,0.01998341502265142,0.019983198
0.030356947170275067,0.02827952263271510773394531500232733376025665188174438477556123358041523589710543,0.02827952263271506,0.028279494
0.03191338113432412,0.03920407060733285340702590770570028882367705625916359654082276873648678664717066,0.039204070607333316,0.039203946
0.033549615174146834,0.05329459208239312717653473560552230401892720084546154049102629037475555829442987,0.05329459208239321,0.0532947
0.03526974072711903,0.07111200275910490770328025490121828417040325737787411731506266155141373294016472,0.07111200275910472,0.071111925
0.03707805900309653,0.09321914757376744279034947758916767031098310833135418031009845576177963716383228,0.09321914757376704,0.09321953
0.0389790917396802,0.1201559297082484175169886507077244255771979956165278236301068940937792852674359,0.12015592970824843,0.12015625
0.04097759250891523,0.152412384410222307422405182563517308856356341701236745318284935872692949031218,0.15241238441022228,0.1524128
0.04307855860369726,0.1904013238812068085252398447812831670249626449086150317348214625628048697638321,0.19040132388120673,0.19040135
0.04528724353360763,0.2344323002573931452162156022016386940402739627268877819120000577159853335334523,0.23443230025739306,0.23443274
0.04760917016142369,0.2846885993917741802487119511632398444867224494817268419113470482167774043853952,0.28468859939177366,0.28468838
0.050050144513152574,0.3412087950972228212752503487666998630679260263968515935026915760002642451460766,0.341208795097223,0.34120846
0.05261627029612035,0.4038740843901275135383771399793132631663559764923213321079725104350118482152361,0.40387408439012695,0.4038742
0.05531396416141967,0.4724022239186462996510117263079903872308666606048220090030438047450268343348426,0.4724022239186462,0.47240224
0.05814997174887976,0.5463484378881389949971457213569153144619361286399634372203714797364310802617192,0.5463484378881391,0.5463488
0.061131384554679646,0.6251132114900485257117095129753259799472351873823132486430034590418879296579181,0.6251132114900484,0.6251133
0.06426565766378241,0.707956460591824738778986240319866225011951620991279258018748903393610323604679,0.7079564605918245,0.70795685
0.06756062839153076,0.7940172103551668977544759005242381257099693963612695257094153974448782258168887,0.7940172103551674,0.79401755
0.07102453588101769,0.8823376448735035544983522070589283371908198302083901038627632952615534599987304,0.8823376448735031,0.8823379
0.07466604170523572,0.9718902186032227988395324634490578378592628688270203110977858964241777762866512,0.9718902186032222,0.9718902
0.0784942515255211,1.061606449896243119928181238201144078543622014545914255587114770806248898701603,1.0616064498962428,1.0616064
0.08251873786044996,1.150406040218160986119586731778775925555549649844933522420821340840066469259215,1.1504060402181613,1.1504062
0.08674956402212095,1.237225065951492611059454516131199945543765935495601541631782235562515145709623,1.2372250659514925,1.2372253
0.09119730927967717,1.32104215509616279197102971799300687907306264667366712328645976295870887222244,1.3210421550961629,1.3210423
0.0958730953129896,1.400901768823925282066631105458119267278917756608626362126494303874184276898084,1.4009017688239256,1.4009019
0.10078861402264963,1.475933937954582475030763198321946631966211401372808875497268509106799740616259,1.4759339379545822,1.475934
0.10595615676581076,1.545370038926817732322331055783118662386626495677928075538381059666293395096426,1.5453700389268177,1.5453702
0.11138864509098376,1.608554417455498387841171373374501427561878212679006766802439143792268366039823,1.6085544174554982,1.6085546
0.11709966304863834,1.664951868939476159436961786139451582200697170624924087487227240806816830545543,1.6649518689394758,1.6649522
0.123103491158405,1.714151154583804370127377790730324901286515623276717350064579533047335412957001,1.7141511545838042,1.7141515
0.1294151421178126,1.755864866442601068709674773694658505464153718560297295099800859930633261474241,1.7558648664426013,1.755865
0.13605039834185184,1.789926051719796083320063725867684916226659831389429151231069175518464587923251,1.7899260517197961,1.7899264
0.14302585142723337,1.816282068022820165011417157618315176903867976912920822748674090994468648400313,1.81628206802282,1.816282
0.15035894364002195,1.834986170459595260190023622288735360339928982424377114584961910293676125191534,1.8349861704595951,1.8349862
0.1580680115303867,1.846187333805682219315799193038355624547375932852616061281305415036617535043161,1.8461873338056818,1.8461874
0.1661723317835276,1.850118794803041111774193167715556051727707873589036387737987559976652618925408,1.8501187948030409,1.8501189
0.17469216942142954,1.847085767695746868228038090261516941025234247077946724951329726932179278872114,1.847085767695747,1.8470857
0.18364882847597233,1.837452746695018133661976807930701388671511552652223011233631852876879084226528,1.837452746695018,1.8374527
0.19306470526010783,1.821630767452464013964949486440053945121935575389491214326994221390827829867422,1.821630767452464,1.8216308
0.2029633443703075,1.800064959416759954226621239191309693155523200483259228549443823320981029837514,1.8000649594167597,1.8000649
0.21336949756031767,1.773222683793390827997852260914041078137627725224210388634895336204788577057125,1.7732226837933907,1.7732227
0.22430918563343655,1.741582517392531735631654942922732754554125411115368652883400349101592599633962,1.7415825173925317,1.7415824
0.23580976350807595,1.705624309012894975687755802984825391436508548724646174682897368907334013994775,1.7056243090128953,1.7056243
0.24789998861930596,1.66582049933137639996983772624854948427392254661399506581708921614636263199745,1.6658204993313765,1.6658204
0.26061009282742165,1.622628854665138677692395223191421652528353770404692188440357560906212329030917,1.6226288546651386,1.6226289
0.27397185801334095,1.576486717388564305859235568430264288062409669762467964624542338306204537714182,1.576486717388564,1.5764868
0.2880186955498613,1.527806820689847005765265554786730470292701640016583912269886819568791530801115,1.527806820689847,1.5278068
0.30278572984749497,1.476974654096869164580602941544213676525453864908497878040462969254734984058973,1.4769746540968691,1.4769747
0.3183098861837907,1.424347301993893591997580921866668729908674011341543539359386550846590029999479,1.4243473019938937,1.4243473
0.3346299830357611,1.370253614810737725940665888711076416664053566912078167575827256442425011300351,1.3702536148107378,1.3702536
0.3517868291462949,1.314995517004359210596059692265667853217257822599187952250104346593603548050778,1.314995517004359,1.3149954
0.36982332556727043,1.258850212493499049845448367547511745504346122459880158261420167924202993353302,1.2588502124934993,1.2588502
0.38878457293453167,1.20207302093984183606416665859536058385291451167976602260497908668167105437775,1.2020730209398418,1.202073
0.40871798424296935,1.144900569580679029675583292681965561404008558483127259320988142604107663721462,1.1449005695806789,1.1449006
0.42967340340370497,1.087554075517056458763325522320552566790222451797229272596471326918602997124648,1.0875540755170563,1.087554
0.4517032298798305,1.03024248065101425290842934762880392226788066070670069180689483295997543983032,1.0302424806510142,1.0302424
0.4748625497123607,0.9731652422516912992443077945017642371879149221631372978764256089907002012887433,0.9731652422516913,0.9731653
0.4992092732640277,0.9165146315977106230158868421645731774037380460141290975127282438933291591557482,0.9165146315977106,0.9165145
0.5248042800253525,0.8604774459884894730622040868003844919243674962299461584121743056205180290669991,0.8604774459884893,0.8604774
0.5517115708450823,0.8052360906025915721643612488692260590665496891499302510770462618964513845104614,0.8052360906025915,0.8052361
0.579998427965648,0.7509690320837632233838698718749570790360856663891414793878292377564185682926395,0.7509690320837633,0.75096893
0.6097355832638174,0.6978506625831902723726585619348012212673212593309643913905395828771618211218676,0.6978506625831903,0.6978506
0.6409973951172278,0.6460506400294855472322163650126800296493682666795160199334621318555582213058729,0.6460506400294856,0.6460506
0.6738620343390634,0.5957327878081569102508245906355625303840386858261617697963062567101899781551132,0.5957327878081569,0.59573275
0.7084116796458053,0.5470536460883977727583522648271255188305803898335835397393887081129019903510425,0.5470536460883978,0.5470536
0.7447327231468263,0.5001607696767834825858172992289368704451887380759111110903582104529841044996581,0.5001607696767836,0.50016075
0.7829159863696662,0.4551908656355432562419318993317756970831809617547907815114047331947645492953949,0.45519086563554334,0.45519078
0.8230569473611551,0.4122678598957561595172494992091188531312300339715129031238663355815621659604032,0.4122678598957563,0.41226783
0.8652559794322651,0.3715009771558928571745102314461228290592253409757790196826732633997471427627555,0.3715009771558929,0.3715009
0.9096186021436679,0.3329829133119198314794185684108743748833644906153521948734318560330376351058833,0.3329829133119198,0.33298287
0.9562557451596002,0.2967881747611464884351320244875313105673275899277473729111653041842121635830898,0.29678817476114655,0.29678816
1.0052840256298046,0.2629716539405596493163106587311222162526515950195498018917632971553390579804495,0.2629716539405597,0.26297158
1.0568260397931477,0.2315675048942488646865098048989020842147764758853109517518137829904191048292667,0.23156750489424896,0.23156749
1.111010669532074,0.2025883758955248968921990370033016011636323769276724878550437688482693276795621,0.20258837589552497,0.20258833
1.167973404644444,0.1760250476018116036378508667497487475901166843626070602260564018287499585015264,0.17602504760181167,0.17602502
1.2278566816386023,0.1518465144748886066230461978779208545796616932412181017558610002290075141736426,0.15184651447488864,0.15184653
1.2908102398988401,0.1300005340646220816105306289734004450712494413571147143157701358079589959719308,0.13000053406462211,0.13000052
1.356991496111852,0.1104146533061871298604511400003150887908157910248112266290340142505937731735143,0.11041465330618716,0.11041463
1.426565937890448,0.09299770357140889106957082141433231417311983626579042228480996756408731292462449,0.09299770357140891,0.092997685
1.4997075375787825,0.07764173746457348299613625694758666381775997960541145188127956774546638555641683,0.07764173746457351,0.07764172
1.5765991872738339,0.06422436112290694721561861775070404265740638687063680854951938227236711697759478,0.06422436112290696,0.06422435
1.6574331561509117,0.05261139712835293575857419725225269733594233875282269558426763786448773361631144,0.05261139712835294,0.052611373
1.742411571236743,0.04265979624743340464973948858181708001748565883992854671253119352103904394438996,0.04265979624743343,0.04265978
1.8317469228323215,0.03422070232310676165345772805359292207300223109952192543460676116918971806657199,0.034220702323106755,0.03422069
1.925662595849343,0.02714256492373546386660529404285407427850871545950074992990943324993112581689876,0.027142564923735464,0.027142556
2.024393428388839,0.02127418981622584682843463148376842868212039957144860675844172434906689045298251,0.02127418981622585,0.021274185
2.1281862989587528,0.01646761869262612598577062164319276281963304660978163226043332335389812672787183,0.01646761869262613,0.016467612
2.237300743798801,0.01258073716770563614568145440359887620815714730579509766538520558920223447126648,0.01258073716770564,0.012580735
2.3520096058562596,0.009479523729405445960224347321937756704620473727970877707864953876671084568336601,0.009479523729405446,0.009479521
2.47259971703545,0.007039871396673945748217067323019844766722039890677905046633693717069940265915005,0.007039871396673949,0.007039867
2.5993726154269043,0.005148937143685025983435626897351095687959083255511844161974349250277865189296038,0.005148937143685029,0.0051489347
2.7326452993096546,0.0037060000696642416186419525108458345939066574686037379310494726988709625643973,0.003706000069664244,0.003705999
2.87275101981205,0.002622835902001504377261337639004980917022399798284251761963190454817605837382676,0.0026228359020015056,0.0026228342
3.0200401142131548,0.001823640657247305093141439864007411610640659979978216014332247409974088045483546,0.0018236406572473061,0.0018236401
3.174880881968435,0.00124455817004048995594035505942432966489342741784465100042230143538529851299303,0.0012445581700404906,0.0012445572
3.337660505650236,0.0008328830530690344600155898219710245305358086657038235955238060445423029246932762,0.000832883053069035,0.00083288265
3.508786019105878,0.0005460212856279667427283502906642808972068536180041252543751105321951945228489921,0.000546021285627967,0.00054602086
3.688685325254302,0.0003502944945600862183675752762040366431396365403757183810381574243059694897373362,0.00035029449456008637,0.0003502942
3.87780826606624,0.0002196712392170070855974202565625194010098320343636986700997884573882443182915485,0.00021967123921700713,0.00021967098
4.076627747403464,0.0001345000612550428802105010806471516887850847846013835118039521090674144678475246,0.00013450006125504288,0.00013449993
4.285640921529762,8.030607875588375842597803004569579005127611089015839180528430668895528497605897e-05,8.030607875588387e-5,8.0306076e-5
4.505370430250546,4.669721313943167608712792454451427920040466313788360780410755864424456423194554e-05,4.669721313943173e-5,4.669716e-5
4.736365711789612,2.640957081306569482166771836293729906172502674538074437630726382488052182305779e-05,2.6409570813065706e-5,2.6409549e-5
4.979204374670872,1.450576405209100088905695493268025492607587967447362121747118281764920646310923e-05,1.4505764052091002e-5,1.4505755e-5
5.234493642040542,7.726415730480683736743702931098651283132108859229852791511809679402128972100543e-06,7.726415730480686e-6,7.726411e-6
5.502871870041289,3.984645449497383016112712396698660489987116871901292894087720163919914353414875e-06,3.984645449497383e-6,3.9846414e-6
5.785010144035087,1.986352513933597752189622353352820635669532820785540235758120489818024265426335e-06,1.9863525139335978e-6,1.9863494e-6
6.081613956666188,9.55480881597230752442936543028866412229581258492484248234213729190854767529045e-07,9.554808815972317e-7,9.554798e-7
6.393424971960192,4.42682103211318606443658402325176623173197013962883315678840421308733594355705e-07,4.42682103211319e-7,4.4268177e-7
6.7212228798704405,1.97165404622159030169580373885674438300552049761316576686264674828779198694079e-07,1.9716540462215921e-7,1.9716518e-7
7.0658273459090175,8.424806108717025680040975025203001000934929417250646983567956159695645819432731e-08,8.424806108717043e-8,8.424801e-8
7.428100060737464,3.446324728086397750145985593159968485430123097546386662057409583338066716376439e-08,3.446324728086408e-8,3.4463184e-8
7.808946894842286,1.346631742928369740774243064605066190959410599911674373666706454683053478508846e-08,1.3466317429283699e-8,1.34663045e-8
8.209320163682998,5.014381673689761148161733589535901966473287914434094564204960772786674865552909e-09,5.0143816736897615e-9,5.0143805e-9
8.630221008976823,1.774961814348613999122534929480756721847114193986382786184466733083735784641285e-09,1.7749618143486157e-9,1.7749563e-9
9.072701902074465,5.957114146279100024028932813193062274881930437203702554025410972654839293775912e-10,5.9571141462791e-10,5.957107e-10
9.53786927568666,1.89048171206825206675590038354264685975916355628707721562330583875684232232256e-10,1.890481712068253e-10,1.890479e-10
10.026886290542311,5.656558357335556700031539061352028697198755784883131567388792675696589375958748e-11,5.656558357335562e-11,5.656556e-11
10.540975743896137,1.59098092560719608781544394006771712789570234100501054181223508902268612097952e-11,1.590980925607199e-11,1.59098e-11
11.081423127158766,4.193079319959481928442240746023847485126445245757829490930845212771144010604456e-12,4.193079319959484e-12,4.1930712e-12
11.649579840294829,1.032068340337411097938684857485094570708559852600649806459775984367664731423615e-12,1.0320683403374132e-12,1.0320661e-12
12.246866571026771,2.36411570405541667979605263331071738894729705818582966848818343619870295846114e-13,2.364115704055417e-13,2.364112e-13
12.874776847294195,5.02126869063438829689400665124995372359475876546785750339747339372533238706267e-14,5.0212686906344045e-14,5.0212587e-14
13.534880771851615,9.850542917948505747996779138353621287010814278551458526165142962349365998144946e-15,9.850542917948508e-15,9.8505315e-15
14.228828948343212,1.777624776588820949237807957006885696610046290660220922489633274821352227673105e-15,1.7776247765888197e-15,1.7776206e-15
14.95835660867168,2.938284240275453230158283179294859577312881881482884348392743581422844104881958e-16,2.9382842402754525e-16,2.9382774e-16
15.72528795198182,4.428600730306954041198768258789905789217450403909289753766397222317537068988065e-17,4.4286007303069804e-17,4.428577e-17
16.531540706108615,6.057637255929475041288980618232457774412148293159645327827865664213209610887002e-18,6.0576372559294745e-18,6.0576256e-18
17.37913092289567,7.482447106856384331934709041894395814117732648123200134372799620602244924859005e-19,7.48244710685642e-19,7.4824194e-19
18.270178019374992,8.302647157173520615457353727255588778947320556872620418252398558009358372707651e-20,8.30264715717355e-20,8.30262e-20
19.20691007741348,8.23065650195528110901505925450274625983535538484659185974127277710636571981843e-21,8.23065650195531e-21,8.230654e-21
20.191669415078184,7.247485641306873081279331764998625565055880041669877269802626803452253932191491e-22,7.247485641306916e-22,7.24747e-22
21.226918443651474,5.634255969710468640227826778028776115673081793373067705555005558933755143687493e-23,5.634255969710493e-23,5.634222e-23
22.315245824941925,3.842449356054799030001672037273065328136273820165349536003929127285425980002234e-24,3.8424493560548024e-24,3.842423e-24
23.45937294428719,2.283420632911799928762529069278396795776779143256417584564482529488845276221756e-25,2.283420632911811e-25,2.2834129e-25
24.66216071543482,1.17409756102513090142143184549624180249844913921873364710837752778208004157743e-26,1.1740975610251314e-26,1.174091e-26
25.92661673431689,5.184896256490636976166092404923236120636424424452734476291295276571642447439069e-28,5.184896256490661e-28,5.1848745e-28
27.255902799606286,1.951216503500190055945585351641426466871546959450880840280766109263929479288754e-29,1.951216503500198e-29,1.9512036e-29
28.65334281886044,6.206382331797413070707727847738813558176172124571069144482738629800012723912399e-31,6.206382331797419e-31,6.2063487e-31


==> fig-2-a.csv <==
t,oneterm,twoterms
0.0035361034237040333,0.0,0.0
0.0037174033231363503,0.0,0.0
0.003907998667185426,0.0,0.0
0.004108366043488066,0.0,0.0
0.004319006474851727,0.0,0.0
0.004540446672072521,0.0,0.0
0.004773240350986548,0.0,0.0
0.0050179696170479056,0.0,0.0
0.005275246420895533,0.0,0.0
0.005545714088548542,0.0,0.0
0.005830048930056387,0.0,0.0
0.006128961930626243,0.0,0.0
0.006443200528456366,0.0,0.0
0.0067735504837209,0.0,0.0
0.00712083784337962,0.0,0.0
0.007485931006725574,0.0,0.0
0.007869742896835667,0.0,0.0
0.008273233243353861,0.0,0.0
0.008697410982315181,0.0,0.0
0.009143336779011354,0.0,0.0
0.00961212568020649,0.0,0.0
0.010104949902334811,0.0,0.0
0.010623041762652314,0.0,0.0
0.011167696760671789,0.0,0.0
0.011740276817586407,3.114251739248278553623085238399394822683550574839758685031431609976904114152561e-74,0.0
0.012342213681782078,1.263750566396502014271176653470237306362257376039835094847103571938648955700916e-70,0.0
0.012975012508954208,3.419109841255769297453213200080968049425667389841370389416691176549131757504918e-67,0.0
0.01364025562578092,6.291755577648406653931141815886800045750449138732667756892294719599668776887119e-64,0.0
0.014339606486563935,8.024197148915653475449105700520865670588077846606587538742914059375806254427399e-61,0.0
0.015074813832730818,7.22051189935554573894145295151672259637588285628155273674356515767044890518734e-58,0.0
0.015847716065599378,4.662920277037659563562523834301530755892327235754364789433885946969715420009061e-55,0.0
0.016660245843338584,2.196333500730756787226640574525994463630923084312059517067537089715937123730324e-52,0.0
0.017514434913620654,7.66254200040402225658470630888903078880945524786105660058607516920783563506546e-50,0.0
0.018412419194048495,2.009276696874937328468017758851634972853270914069784859409536596409027481180556e-47,0.0
0.019356444113062317,4.015566765625415134123526398743509877205372890758331758774816433844613192637355e-45,0.0
0.020348870224680255,6.197936828424654708967805007090139675272208618715124641978555836660659737580539e-43,0.0
0.02139217911111304,7.481919322051893003366312974313303002536406579589626032074970293847703103891698e-41,0.0
0.02248897958801209,7.149077029273508746532805869803409614218813741998913408575600279889306912799105e-39,0.0
0.02364201422786749,5.469021568934038647506821551928965722260815365541010136372724469275835334950227e-37,0.0
0.024854166217867825,3.386118325824981434324274377495420887605329288299936115841074714995235391220004e-35,0.0
0.026128466569369842,1.714383085124344645328189212485332682002919328337860453040303196666124986498232e-33,0.0
0.02746810169700572,7.167847667840129086857061931976592411649103976285478024892227576094785599830639e-32,0.0
0.028876421386379338,2.498036954410717949011995887426867570865064142062702980513284866791434003848401e-30,0.0
0.030356947170275067,7.321405763140889480823945277319246764809322310237436872097948269904403499631633e-29,0.0
0.03191338113432412,1.819884701553328254235629314195467312048799861096463262069280967578458948593286e-27,0.0
0.033549615174146834,3.86755413624812189066607071119991581221106181763962330346118050431771043262315e-26,1.012786689236566749956443825673614006891803843568697148225299021129370179672347e-77
0.03526974072711903,7.080945165711108407205903792238074223055783692427520388479484306383488929090472e-25,6.576224956601834072220713181178823499006249597036733028554665205962132713245909e-74
0.03707805900309653,1.125034027837618280224844369723197672276609923798144830814461119326429042766357e-23,2.636958023474846922906335783428053525755797373553169669206255117154037528954184e-70
0.0389790917396802,1.5619351354583057701684906254964305733840675112034367467630765094491642805633e-22,7.056595499409594463649850628792815202442574143355542742432878945825991430945152e-67
0.04097759250891523,1.907392531799036979659232202574061141840018343625780543616617130799889907041523e-21,1.285069078830067957720359696096706302592451204206957422101736132993015777157247e-63
0.04307855860369726,2.06164752757382149737450194837623243869161592502193969625801146869003697315454e-20,1.622742059847016046682478702860700577208191092140801676110436506437048027887829e-60
0.04528724353360763,1.984133947492243617712579827268203127112151565277983594887077132702217111230336e-19,1.44650254919497432445751206891042002395054479370028574000099674867121028559353e-57
0.04760917016142369,1.709892045915535978553556999622322220864625331613749407460379452919406800376468e-18,9.257896396609353462422668653452987762036860749295546944912408263236863584699802e-55
0.050050144513152574,1.32661991338632765717306839642419011978152146604823431425825969277639097606789e-17,4.323602669337023817003913816413839598302731029202484736052793946337272188357954e-52
0.05261627029612035,9.31385249526656510316635326309651582596638760541592460607381475754894046521436e-17,1.496216043298766481790856503827268384266211557934781271282392371697517594124618e-49
0.05531396416141967,5.946119334214983038849011377059637374166158740771141514899465946738220501968821e-16,3.893203480434559346592097110216305533758050452713516990972165143646444050965767e-47
0.05814997174887976,3.467947289180135997543604006116258037611443435530180430867943636438729830279522e-15,7.72366988852215988973278701502063950747403425516862882830778400528442752331202e-45
0.061131384554679646,1.855927267205076674943600168576698457225618737564208695390023476394860857779331e-14,1.183829335115420375121183435556256692569227700055438249029006209643006308872774e-42
0.06426565766378241,9.152097020902199776891120267018421767192182464736641431362067580341701538312368e-14,1.419606850403366705921446353866332470217947915115684875716668998153534169593301e-40
0.06756062839153076,4.175266844548434479834402322865848950870884004305250942145563521709643261692576e-13,1.347903964233050009593170703699643401368531714850235932048921613227791967744665e-38
0.07102453588101769,1.768886913789240277947151908170982685565331112451957777344466112337694414417119e-12,1.024958891502727281133773769138450381259657010253115906772947541774435421422546e-36
0.07466604170523572,6.98451055977179826977705186299684295366858802872381349648134849889362444462146e-12,6.309779387839920797647098356151344979270790178342883527694963033713249935813923e-35
0.0784942515255211,2.579190170544719084851361772288704939351714086209321317358755748838707806300041e-11,3.177286190426158671518226314939980129208100352695950418137757588623387282273531e-33
0.08251873786044996,8.936364881400944046980448757806808506237554926859070158227423464690488417196145e-11,1.321566190614159653248725248578632862504822375242390990878772300434324436099543e-31
0.08674956402212095,2.91419116892111585210532701210664572568388552574946936532991533575641605577437e-10,4.583110763351843894117455650728819710952547459009588225806434972226602472431109e-30
0.09119730927967717,8.970950476507439303252946559382585151536668794558114217232699259854363721815332e-10,1.336969860373731907077077902173698213016236568693547574364211494306778072402379e-28
0.0958730953129896,2.614226502378573866464710966889163157275667825300420433015544030030614259671997e-09,3.308536096751969257150342136637518399152918084335985327894089551618964138559375e-27
0.10078861402264963,7.230924120100130336764384503229380665284138950093471014712690235950558336776293e-09,7.001444432760084964740135062789499701609500382679816654244633333442555513322733e-26
0.10595615676581076,1.903246723482596381085052053088020075272669607733047866582033045968078794148279e-08,1.276707754079452191551482768240042969462234682319469243631662660593987375839687e-24
0.11138864509098376,4.778571069354146121186502674012819452930814983866352452176532173684606622756909e-08,2.02069304651285765957595243794599530959699513939323328779602654375122929494099e-23
0.11709966304863834,1.147102971778040237090988362101731998455686395232805934979793733733275206086214e-07,2.795203009242228967519321168350451883519123554231379397941828784348273364892713e-22
0.123103491158405,2.638512373455172648212493353217157062550681393108430714174977578617606729374598e-07,3.401601360156554578653556224856792896831503730255235505352827647996242040638578e-21
0.1294151421178126,5.827373549990404812929725546266004347577241781675128762276337388856675444452933e-07,3.664580862206467388925995991255147934013102779988120680865489079655382565979138e-20
0.13605039834185184,1.238237949871148622631852881177166766261062155926334195761715721760669437414368e-06,3.515746033388444467466471469140158271278131358408511644398824692870900659071367e-19
0.14302585142723337,2.53613005893093471003690094645558817823446685892203001664673101000062431926741e-06,3.02077655322338258108647909869569334219286907308105210722551962033160928236955e-18
0.15035894364002195,5.015958164542430777785924511456032891513400792103242533568445086260113060626981e-06,2.337026302341359029449635123381445016041552575312784714439167618256819395706113e-17
0.1580680115303867,9.596044849554535402390772228045916371759693957734735324346233523227146097389348e-06,1.636344392226824392811214014564003967962945677873300941459960549718378276350999e-16
0.1661723317835276,1.778655154933481334980688956214576814962265525684735170231649051553263681762182e-05,1.041996013231049290767948738536595060775572352271556103654260636883431991402989e-15
0.17469216942142954,3.199068485261840355601915985650412289982458781011479162483113416114452198139635e-05,6.062462519354251469647516852284784706926155746287126390560859466091250684634871e-15
0.18364882847597233,5.591478659005416798304507302052929341632727244928542814094068616909471383507954e-05,3.236962665184146444290387752373532258484399878861239463723329273687757137517957e-14
0.19306470526010783,9.510643978388592414562102027760263592783921870789648711585117794272951067826728e-05,1.592771263620641728283730208372689281048336926955688087722331611350524212552974e-13
0.2029633443703075,0.000157635338918728685722378895647616086225565449066856979793186537222029912074901,7.251537399174675453086382803905769939811020843806380906348635022743344231338828e-13
0.21336949756031767,0.0002549243170761739184871605026898322140725779441989225397115719867548676872083259,3.066328313880086405491132708959498913343712501665255453828245249520594241662675e-12
0.22430918563343655,0.0004027278776114485321831600806572767910569893789848435849434728475631427347155817,1.208625143462138592889797883784340112295275671086050710813031253392909757988022e-11
0.23580976350807595,0.0006222436888112661313084283642476561126848057848372553892370137335710076236623253,4.456024077264013432593811752129713065468997808450803450638023240484021362786209e-11
0.24789998861930596,0.0009413301592672216360357269462160612641968373204817735717369759582001238412869449,1.541754160102160608396163127692898002442098650248575364263954184445396895301837e-10
0.26061009282742165,0.001395792232490974583695843873555669237390985988754124708069024512819583752931849,5.021778071961418213874110001734665686426500563421331318804374830734476765426309e-10
0.27397185801334095,0.002030689914460452347445453585209986147946509446452567048509739728304726957742779,1.54445770685259652129847228072383169347595673697646220985432553606023809971397e-09
0.2880186955498613,0.002901621629165894460645368326932346027930170901474025364131840244816145414448925,4.497942837589214890109350482403361712957105294989222490896522816980840863183563e-09
0.30278572984749497,0.004075938650809309909413238650959866645677559467147966940285443444708216964155193,1.243827087657749568751228294272658743731371217621060796202445518321135788295133e-08
0.3183098861837907,0.005633858172098427335054289531529542792419214505048195349485330506096821588411776,3.27455104135109331985194583552492553777305811052708628969550377977115499241709e-08
0.3346299830357611,0.004075938650809308131295055057175142008623790506987533230657625893165992009283073,1.243827087657747945297228310692578935866176085088807837523897625603689880539068e-08
0.3517868291462949,0.002901621629165891548822224980166237615211289483651509185757872450139532559979376,4.497942837589201374916066680719659863250520011848822624316152065594719132330935e-09
0.36982332556727043,0.002030689914460451113679570838274463233557771188810005686104976143264213037898495,1.544457706852593710045488569903071168529612613326160986269215388794315752789117e-09
0.38878457293453167,0.00139579223249097369866673391254935433362409066329168027401563151083659959627399,5.021778071961408670276630864685158250468687975251019204627961976979377096686178e-10
0.40871798424296935,0.0009413301592672216274312997452921298401997671963021906032861441965906637678677845,1.541754160102160566144467258064845437200464918564721645519572096549423216276061e-10
0.42967340340370497,0.0006222436888112655027133066814665057689696735464159472143460095932719362958097413,4.456024077263999933666205216238253655328172129125679255337350784521360740314592e-11
0.4517032298798305,0.0004027278776114486696190735945699140827454921423167324405825730718773070562895942,1.208625143462139829933023515222664866394207819312528422727891630190822422908113e-11
0.4748625497123607,0.0002549243170761738497343443646481212576993290126586518080373917934415966692224966,3.066328313880083924956185802741148808172148747970241941296535473411544941033827e-12
0.4992092732640277,0.0001576353389187283583647322347128640550931349652437196087320860432000932256234155,7.251537399174630280535093188793113957053520297140413577617614375260343177356524e-13
0.5248042800253525,9.510643978388588133586848508459288002208410846671206201027702955821493139430027e-05,1.592771263620639577583278978644812448219886572875193363894259249059212072721358e-13
0.5517115708450823,5.59147865900541752025645595400726426930855049933545384640573603868982662064733e-05,3.236962665184147698079165952394631343127133293833534690773832093104063155162777e-14
0.579998427965648,3.199068485261835752627246075843071718733281511513227854995871868925096910202583e-05,6.062462519354225301311548783212845606634543839217409661634730944963336703001056e-15
0.6097355832638174,1.778655154933478074617784135038930369968996528992022679615249882844524683427149e-05,1.041996013231043560745145481814720001704112340890623811968042622114380576306755e-15
0.6409973951172278,9.596044849554515944129590587581944082042512078941617641622871039441690041399092e-06,1.636344392226814438643624790378894796857875178174013031249423696318277563646533e-16
0.6738620343390634,5.015958164542429045068388133134340457701328521800496687920509357195319120765508e-06,2.337026302341356607543720114386201261966195298168629795935296089590347025611662e-17
0.7084116796458053,2.536130058930927391170888109731081886827333250732282907135660616384313832256659e-06,3.020776553223356428695686169748798355852759791785029110033290248664199125047573e-18
0.7447327231468263,1.238237949871147493857096564819801567787511132503990385351541959461011503958838e-06,3.515746033388434852637359080729910048700153381448642413202343430901147745374692e-19
0.7829159863696662,5.827373549990391883297067378228688862154524827638532277713124640640733515689021e-07,3.664580862206442996290661746054676646533578699143068520290331314853459052374982e-20
0.8230569473611551,2.638512373455173014992663342435923967959701830338882880276777986464072306351265e-07,3.401601360156555997225306963899565898999178907101141494439872172518648589241643e-21
0.8652559794322651,1.147102971778038269587711226487445718849811328945203841963519123853851068844537e-07,2.795203009242214584580398481980508129162113110782910958455467103762620913624739e-22
0.9096186021436679,4.778571069354143021827501364324506010242750377282177423886140826581798626571164e-08,2.020693046512853727739703370667895319327673293125131191098865585404457033631112e-23
0.9562557451596002,1.90324672348259269026661738983223876850416133790990116812307032662363570564039e-08,1.276707754079444764091243630467797013961529858748330445532386391269496981943802e-24
1.0052840256298046,7.230924120100102035891222257561957923450244015106926255436704758633511808601887e-09,7.00144443276000275657976809199753316607759363032834628455417870165190956083108e-26
1.0568260397931477,2.61422650237856496723736493189925806722816957453018653040390569063100974701579e-09,3.3085360967519354688598139956291476091067399499191226315371164443047084270868e-27
1.111010669532074,8.970950476507445728871003846721914804148238687112392881428754589955441249317832e-10,1.33696986037373477996920707813259461120521366500198807726685676958478366491867e-28
1.167973404644444,2.914191168921112469165345652639408253758789552087870131421426444639305185055394e-10,4.583110763351827933199583125242397838171209242784693590580824415519864245609344e-30
1.2278566816386023,8.936364881400927927476977356324913565827156692617664703173001838319558060958724e-11,1.321566190614152501686178705732351895322335682756646803066599968563601521743235e-31
1.2908102398988401,2.579190170544707384480723488405690169008543614176301029901715016401726480059355e-11,3.17728619042611543070588629699081861121928032704847594516962716367352700026384e-33
1.356991496111852,6.984510559771812463131561031575092511398089096951193338899804919891278707373014e-12,6.309779387839959264309132624413034012895865848632626769392988043078821668933994e-35
1.426565937890448,1.768886913789236074828163745815281350868369463283579144039344266733676757340241e-12,1.024958891502719974803201634289640929239977840895211714130518594203627668336468e-36
1.4997075375787825,4.175266844548420623441066578837207148734515974302674815640372636165177827613139e-13,1.347903964233036589789213788099551808157928682476306394822593519572400066396352e-38
1.5765991872738339,9.152097020902185555937652359867911907657060850940883757068442954234213361995749e-14,1.419606850403360088368250774721221471905756697455963134306336551268602427777992e-40
1.6574331561509117,1.855927267205070671775435637171007346037184484033663800999967972596394501613678e-14,1.183829335115408887505204541894859386998992649923812009044876281905465976716086e-42
1.742411571236743,3.467947289180110134690940271162369650398130843316822206517968506420867849440724e-15,7.723669888521987087680425892565577910967808097324939126308535689037993603515935e-45
1.8317469228323215,5.946119334214933432539925054335544902285520519071509439876996759603568987603008e-16,3.893203480434461907853821999830134643130849542472383026694018655252219950409514e-47
1.925662595849343,9.313852495266497501707788824944180407487551950912297626390500370347037410570853e-17,1.496216043298733902451564010509550730967847234143396343895678716211560908252883e-49
2.024393428388839,1.32661991338632534159477527599749054858016864630526517603117607533443229405402e-17,4.323602669337001176818006532411536018048681072569988982444263775455750636480411e-52
2.1281862989587528,1.709892045915532805662303812797538531915476550072065771883990975553166651552275e-18,9.257896396609301925312066992215152046100452322642618867511570842938418326172291e-55
2.237300743798801,1.984133947492227421375735418311709719955656937973968636144684316630712058643007e-19,1.446502549194938901392485418596912434968419517489511468145575032963955953373753e-57
2.3520096058562596,2.061647527573814869697226327277267392401889347922309886962492178286630611772141e-20,1.622742059847000395621546316570939314559269448231384165498254193016800836811674e-60
2.47259971703545,1.907392531799040122659666661006283553714109345770158269644415116234604184528358e-21,1.285069078830072740233955701569232569306115465529890717654961110356198219440289e-63
2.5993726154269043,1.561935135458312532582356591156976681803507841461778809182979839392016363887664e-22,7.056595499409938755751683017048634854211563150779413557712153717050717663336146e-67
2.7326452993096546,1.125034027837624886037624993063178236234813899946176952038644147237770908333905e-23,2.636958005874947026335222111382493890622787237458242774377376638023737046634059e-70
2.87275101981205,7.080945165711040759275117854913333706133126226587380657553675864189140580172594e-25,6.573791203237272097505262943545437047807371441822639865572533043250828315406449e-74
3.0200401142131548,3.867554136248070244051478992236780556378948511368250366294401355044017174566944e-26,1.849872851006679686059179513317322533365952636523991331980938390422665221309652e-77
3.174880881968435,1.819884701553322811900128443039463619792861761813524448337337045126295435459627e-27,0.0
3.337660505650236,7.321405763140846457137628415620365704362669411518267172518289864459110396627767e-29,0.0
3.508786019105878,2.498036954410680987156278638168437429888965523178936849683675050585314222594957e-30,0.0
3.688685325254302,7.167847667840041355206884203800481858573656940749172609339778736523348585094477e-32,0.0
3.87780826606624,1.714383085124321986801525044305482407045404749442230527661997275329451029422925e-33,0.0
4.076627747403464,3.386118325824963030915305874434953768937688821593672557296807620885924116007568e-35,0.0
4.285640921529762,5.469021568934022597328763667044976402172013748266517401803810861504428434603021e-37,0.0
4.505370430250546,7.149077029273430372714794687119144438191713048114511672219435616221847041471905e-39,0.0
4.736365711789612,7.481919322051780119892768268376782790788566884530441185806110480652717814437527e-41,0.0
4.979204374670872,6.197936828424590225605801836670715027550506854095525808632282655961261384062947e-43,0.0
5.234493642040542,4.015566765625387122876068060155521276242088170732037425681433346337716261952918e-45,0.0
5.502871870041289,2.009276696874961754151204052108823407108813929119614595903824175505594747497786e-47,0.0
5.785010144035087,7.66254200040403780490257743855837713586277455077175933122335453345855471414239e-50,0.0
6.081613956666188,2.196333500730746943434177094314539389177223948142478718551412388631790785041766e-52,0.0
6.393424971960192,4.662920277037580435181813110148028314342925678284032251792331892359581567231413e-55,0.0
6.7212228798704405,7.220511899355462416778928559141813745350430881658069838471025932690168599002837e-58,0.0
7.0658273459090175,8.024197148915592990469419142215540397577901748577646183195982526450201312378451e-61,0.0
7.428100060737464,6.291755577647973030948033628249959101839945730878072684607451201511753439862378e-64,0.0
7.808946894842286,3.419109841286118694628075775054808706291014126595569505124172591234040495609531e-67,0.0
8.209320163682998,1.263750589318228718196850430609943075329671005375873284680572275594725600057647e-70,0.0
8.630221008976823,3.114883108325908442724329617197009421643427837987573301673380209748327303441316e-74,0.0
9.072701902074465,0.0,0.0
9.53786927568666,0.0,0.0
10.026886290542311,0.0,0.0
10.540975743896137,0.0,0.0
11.081423127158766,0.0,0.0
11.649579840294829,0.0,0.0
12.246866571026771,0.0,0.0
12.874776847294195,0.0,0.0
13.534880771851615,0.0,0.0
14.228828948343212,0.0,0.0
14.95835660867168,0.0,0.0
15.72528795198182,0.0,0.0
16.531540706108615,0.0,0.0
17.37913092289567,0.0,0.0
18.270178019374992,0.0,0.0
19.20691007741348,0.0,0.0
20.191669415078184,0.0,0.0
21.226918443651474,0.0,0.0
22.315245824941925,0.0,0.0
23.45937294428719,0.0,0.0
24.66216071543482,0.0,0.0
25.92661673431689,0.0,0.0
27.255902799606286,0.0,0.0
28.65334281886044,0.0,0.0


==> fig-2-b.csv <==
t,bigfloat,double,single
0.0035361034237040333,1,1,1
0.0037174033231363503,1,1,1
0.003907998667185426,1,1,1
0.004108366043488066,1,1,1
0.004319006474851727,1,1,1
0.004540446672072521,1,1,1
0.004773240350986548,1,1,1
0.0050179696170479056,1,1,1
0.005275246420895533,1,1,1
0.005545714088548542,1,1,1
0.005830048930056387,1,1,1
0.006128961930626243,1,1,1
0.006443200528456366,1,1,1
0.0067735504837209,1,1,1
0.00712083784337962,1,1,1
0.007485931006725574,1,1,1
0.007869742896835667,1,1,1
0.008273233243353861,1,1,1
0.008697410982315181,1,1,1
0.009143336779011354,1,1,1
0.00961212568020649,1,1,1
0.010104949902334811,1,1,1
0.010623041762652314,1,1,1
0.011167696760671789,1,1,1
0.011740276817586407,2,1,1
0.012342213681782078,2,1,1
0.012975012508954208,2,1,1
0.01364025562578092,2,1,1
0.014339606486563935,2,1,1
0.015074813832730818,2,1,1
0.015847716065599378,2,1,1
0.016660245843338584,2,1,1
0.017514434913620654,2,1,1
0.018412419194048495,2,1,1
0.019356444113062317,2,1,1
0.020348870224680255,2,1,1
0.02139217911111304,2,1,1
0.02248897958801209,2,1,1
0.02364201422786749,2,1,1
0.024854166217867825,2,1,1
0.026128466569369842,2,1,1
0.02746810169700572,2,1,1
0.028876421386379338,2,1,1
0.030356947170275067,2,1,1
0.03191338113432412,2,1,1
0.033549615174146834,3,1,1
0.03526974072711903,3,1,1
0.03707805900309653,3,1,1
0.0389790917396802,3,1,1
0.04097759250891523,3,1,1
0.04307855860369726,3,1,1
0.04528724353360763,3,1,1
0.04760917016142369,3,1,1
0.050050144513152574,3,1,1
0.05261627029612035,3,1,1
0.05531396416141967,3,2,1
0.05814997174887976,3,2,1
0.061131384554679646,3,2,1
0.06426565766378241,3,2,1
0.06756062839153076,4,2,1
0.07102453588101769,4,2,1
0.07466604170523572,4,2,1
0.0784942515255211,4,2,1
0.08251873786044996,4,2,1
0.08674956402212095,4,2,1
0.09119730927967717,4,2,1
0.0958730953129896,4,2,1
0.10078861402264963,4,2,1
0.10595615676581076,4,2,1
0.11138864509098376,5,2,2
0.11709966304863834,5,2,2
0.123103491158405,5,2,2
0.1294151421178126,5,2,2
0.13605039834185184,5,2,2
0.14302585142723337,5,2,2
0.15035894364002195,5,2,2
0.1580680115303867,5,3,2
0.1661723317835276,5,3,2
0.17469216942142954,6,3,2
0.18364882847597233,6,3,2
0.19306470526010783,6,3,2
0.2029633443703075,6,3,2
0.21336949756031767,6,3,2
0.22430918563343655,6,3,2
0.23580976350807595,7,3,2
0.24789998861930596,7,3,2
0.26061009282742165,7,3,2
0.27397185801334095,7,3,2
0.2880186955498613,7,3,2
0.30278572984749497,7,3,2
0.3183098861837907,8,4,2
0.3346299830357611,7,3,2
0.3517868291462949,7,3,2
0.36982332556727043,7,3,2
0.38878457293453167,7,3,2
0.40871798424296935,7,3,2
0.42967340340370497,7,3,2
0.4517032298798305,6,3,2
0.4748625497123607,6,3,2
0.4992092732640277,6,3,2
0.5248042800253525,6,3,2
0.5517115708450823,6,3,2
0.579998427965648,6,3,2
0.6097355832638174,5,3,2
0.6409973951172278,5,3,2
0.6738620343390634,5,2,2
0.7084116796458053,5,2,2
0.7447327231468263,5,2,2
0.7829159863696662,5,2,2
0.8230569473611551,5,2,2
0.8652559794322651,5,2,2
0.9096186021436679,5,2,2
0.9562557451596002,4,2,1
1.0052840256298046,4,2,1
1.0568260397931477,4,2,1
1.111010669532074,4,2,1
1.167973404644444,4,2,1
1.2278566816386023,4,2,1
1.2908102398988401,4,2,1
1.356991496111852,4,2,1
1.426565937890448,4,2,1
1.4997075375787825,4,2,1
1.5765991872738339,3,2,1
1.6574331561509117,3,2,1
1.742411571236743,3,2,1
1.8317469228323215,3,2,1
1.925662595849343,3,1,1
2.024393428388839,3,1,1
2.1281862989587528,3,1,1
2.237300743798801,3,1,1
2.3520096058562596,3,1,1
2.47259971703545,3,1,1
2.5993726154269043,3,1,1
2.7326452993096546,3,1,1
2.87275101981205,3,1,1
3.0200401142131548,3,1,1
3.174880881968435,2,1,1
3.337660505650236,2,1,1
3.508786019105878,2,1,1
3.688685325254302,2,1,1
3.87780826606624,2,1,1
4.076627747403464,2,1,1
4.285640921529762,2,1,1
4.505370430250546,2,1,1
4.736365711789612,2,1,1
4.979204374670872,2,1,1
5.234493642040542,2,1,1
5.502871870041289,2,1,1
5.785010144035087,2,1,1
6.081613956666188,2,1,1
6.393424971960192,2,1,1
6.7212228798704405,2,1,1
7.0658273459090175,2,1,1
7.428100060737464,2,1,1
7.808946894842286,2,1,1
8.209320163682998,2,1,1
8.630221008976823,2,1,1
9.072701902074465,1,1,1
9.53786927568666,1,1,1
10.026886290542311,1,1,1
10.540975743896137,1,1,1
11.081423127158766,1,1,1
11.649579840294829,1,1,1
12.246866571026771,1,1,1
12.874776847294195,1,1,1
13.534880771851615,1,1,1
14.228828948343212,1,1,1
14.95835660867168,1,1,1
15.72528795198182,1,1,1
16.531540706108615,1,1,1
17.37913092289567,1,1,1
18.270178019374992,1,1,1
19.20691007741348,1,1,1
20.191669415078184,1,1,1
21.226918443651474,1,1,1
22.315245824941925,1,1,1
23.45937294428719,1,1,1
24.66216071543482,1,1,1
25.92661673431689,1,1,1
27.255902799606286,1,1,1
28.65334281886044,1,1,1


==> fig-2-c.csv <==
t,double,single
0.0035361034237040333,7.583349733729996174189459581129407065632554434623232613251337430522684089379935e-15,2.1718966682506287e-6
0.0037174033231363503,3.861876359666556576204353047769780988040558262803797495160845752686578170790199e-15,9.402163552037683e-7
0.003907998667185426,3.042156866119215939124565209631626287631018268800789892484298305445262240819029e-15,3.8399783943408675e-7
0.004108366043488066,6.47609588838431906724291637465905041378078588371616659341279152310278076072718e-16,5.89921172482507e-6
0.004319006474851727,3.390078876558235305984198486506945340905985883654926201367557933476542319578629e-15,3.117377059934738e-7
0.004540446672072521,5.214295200986318862123544949349905488147450208954680339884053137821843893992842e-15,7.312258418388748e-7
0.004773240350986548,3.3693449879816679948470318081522438930039885582078454000050541470307273664922e-15,5.251240725499303e-6
0.0050179696170479056,6.168756824410475074071820185431100236047225864539985455455022394848703598291023e-17,1.601773560553293e-6
0.005275246420895533,3.143131839353605914404120872990269875207596992036062739101131918356000804424131e-17,2.482602927391019e-7
0.005545714088548542,3.404839878266965626731975770497259519844751006116419778036125050456663320147392e-15,3.2487626230131203e-6
0.005830048930056387,6.415173877958614645778581510953210195374360476476609653375597040450900543494732e-15,1.6484497293936086e-7
0.006128961930626243,5.005877323419153316688189252731866198418876946208098092019282862631490239267767e-15,5.573679171121532e-6
0.006443200528456366,1.380060291421810500429410933801245169519872621780654373375535196035215410948502e-15,2.1808882193555466e-6
0.0067735504837209,3.964919217896243612808381912856596109042427837818556307804196378063065900438192e-15,1.3779420742176863e-6
0.00712083784337962,1.205998520922340034386596142323208300686095645172732112723247674468349158279347e-15,1.3981215272091325e-6
0.007485931006725574,1.46675456988233834676173136911742269833261724327544997398764544656946114149206e-15,1.2302401020068018e-6
0.007869742896835667,2.343978134491755961839419583207883116053808302627334061077439414784905615458184e-16,7.100429803646845e-8
0.008273233243353861,2.71058034677964959527097240831004049891699352717109617257930023038192647011253e-16,1.5495080600740403e-7
0.008697410982315181,2.279835771761370506708066451152731284072665631382223576652810586218627279000585e-16,2.6697484562494495e-7
0.009143336779011354,7.052228915631091777300043090866003064956062893268352051605891335262447667502625e-16,1.9473670082890986e-6
0.00961212568020649,1.086818304599845926451248694781005990113444143343078370824006898891600592243432e-15,6.614123992749822e-7
0.010104949902334811,8.001695808909008187120608613859540702619968979009863701403544406534274220541493e-16,3.3123029284329174e-7
0.010623041762652314,1.987964633721925107949790858068643934906407476535980758310101555031030914566372e-15,5.968346373380633e-7
0.011167696760671789,4.256751522527331504276585990009330347072842911383406766055698216380952765953447e-15,1.2689091280743304e-6
0.011740276817586407,3.353749931868275802320146237417316035789963887970354838363527624655209405902799e-16,6.870096911230058e-7
0.012342213681782078,4.587391069729415551988526693871176767030916449240868238056969028754014842609516e-15,1.6897138197501262e-6
0.012975012508954208,1.331092680327399892576779640342657337503914808061796237993906952064761387152765e-15,8.942231870263396e-7
0.01364025562578092,1.855200703223617530200071076910833652135935859304576011650122601340802680818449e-16,1.8940593993334597e-6
0.014339606486563935,1.226796235693117872366721815256785389891415009756130815646547536942462564151157e-15,6.597140704952163e-7
0.015074813832730818,3.083787296004675099466317268713366456180652044961153507739797512990801321642941e-15,7.123865955614809e-7
0.015847716065599378,4.660514830238434284601668680799641756035392378414442900916509278681610876144203e-16,1.0686322722183939e-6
0.016660245843338584,5.141974125595229088329780099640471759093818035777198039976810093611029695910249e-16,1.2096355745897966e-6
0.017514434913620654,1.418291252909364149310133173405999646565416718200770249714425109741526858026214e-15,1.2451214593107306e-6
0.018412419194048495,1.612444344089861695754864585030367180302157267541274420804035969636724809358973e-16,1.0890640751276558e-6
0.019356444113062317,4.021699826776532966031532206603832819664316518782023439771822286808889197770417e-16,3.020389673587672e-7
0.020348870224680255,2.338156551315720108815420643544251000540771647120018096591569769496428397566924e-15,1.095465861220976e-6
0.02139217911111304,1.388671827052944841702878601556973613107331303704705298299307622375296871714564e-15,3.1040775741020247e-8
0.02248897958801209,2.467802557604810677100753487228290101150706703951399458650351756443777153707119e-16,3.1553661585476883e-7
0.02364201422786749,9.930337701754418808705999414838671543328685764715663335436922106934409167453918e-16,3.714971981689175e-8
0.024854166217867825,5.016992878284320095365802682482855656310671067874925315466103300110546371237916e-16,9.815353972060889e-7
0.026128466569369842,4.67196664123663795108571578047113398150200042163042173664622229558596280566383e-16,1.9854426962008006e-7
0.02746810169700572,9.246420988568075215514892685423063888853280760953365404930049297496757913297277e-16,3.862323387164117e-8
0.028876421386379338,6.371598075906201495123514168653869894014258976537087092408939606230314023493273e-16,1.0953907199647883e-6
0.030356947170275067,1.705169673090866473476740368476258198105727493595430374245467235864783348142377e-15,3.8816188212468653e-7
0.03191338113432412,1.222678227889046440076813015987423539579118854027187780112027113932004649447856e-16,4.3430622480322667e-7
0.033549615174146834,5.509691314130012352627271056838935843038771334121783234278010323773376117812827e-16,2.885450558858426e-7
0.03526974072711903,5.226815978814985210502790566582470869779422967677354559659318627516359572529681e-17,2.67813452661302e-7
0.03707805900309653,5.499123500769250917752373264032646859536711995390145614460731648042210170662184e-16,1.4438946533371582e-7
0.0389790917396802,1.925843208406707285141914164730313538826776942044201856380378837427000495669521e-16,4.893124239053302e-7
0.04097759250891523,3.313922333169381814526701724541190314441823849213001395663417750213266546378449e-16,9.998792327939013e-8
0.04307855860369726,5.586958196608063684213965430269979407344573499186293470140708849342405175172038e-16,4.343348253656086e-7
0.04528724353360763,3.530020238505684990671189280361651765925384015266164858978933228322785388152262e-16,2.768272443168888e-7
0.04760917016142369,8.763320171116737489758296817528496367900618671540728444666718190719412693645017e-17,3.401669376298473e-7
0.050050144513152574,8.435170828168277542422580030760089898730147453115266674684318213758773123294856e-17,2.8935908986933344e-7
0.05261627029612035,2.610254934187025389476321259101558938045651697102998809716731383593356585103093e-16,1.1059586304103107e-7
0.05531396416141967,1.587800354723941682971731914957525784955102524209392033257524578927160486419687e-16,1.0730255546941153e-7
0.05814997174887976,6.679698312304775419912796513470321771870303821808450261867087092702078582293127e-16,2.6869143977094942e-8
0.061131384554679646,5.679800743545253973519716973781190515511926008229624865095453711329496372532993e-16,4.1702557874922735e-7
0.06426565766378241,1.974806276978307707121217022747741676191540549452752692598612372502645341948037e-16,1.2982954981194024e-7
0.06756062839153076,5.932384352108688000711281967887111636937859225512019029780967035587055498136555e-16,1.3167941442517445e-7
0.07102453588101769,1.606305789069986251492628776672810108225831344919030723665776166133828501219566e-16,2.1974848789756287e-7
0.07466604170523572,9.223585964423182362516665355745817026808341825458078732172993041901094555452621e-17,1.3037189111922216e-7
0.0784942515255211,2.830192638785901837453443879642753326565466643307906781748391435983000019620643e-16,7.204041900990961e-8
0.08251873786044996,2.601848059188482655605376005872753414394784697850502059260445247919935632194868e-16,2.78517365361647e-7
0.08674956402212095,2.761510972632766451901580914998133751337766504446278861271160536638642833017659e-16,1.0464240176528452e-7
0.09119730927967717,3.809857054322451946222358436057882484181429280219135465940362962308193032044048e-16,1.8898092646365807e-8
0.0958730953129896,2.170304025743137892564721753668655765620293538387860742585079050792719464626152e-16,1.5190851755175034e-7
0.10078861402264963,5.419325830030611063983499546027154650831019059488570506402582197061283767873086e-16,6.143290202542427e-8
0.10595615676581076,3.41286424682566956717108417481298062420676432801802560758955217445291137368245e-17,1.1790780086252796e-7
0.11138864509098376,2.677556238154800734806983419674443792918395563474857924424523724379424944990444e-17,1.8191696963133312e-7
0.11709966304863834,3.669505944920987163132214425749611389837618967375485599215483095334802566988413e-17,3.0973785561274045e-8
0.123103491158405,4.083349398839345802012032026493448784225918211702247826410179313572425199519835e-16,6.338600545879193e-8
0.1294151421178126,1.13750749883079247645067659112271747806028273995723325756931939773820548676803e-16,7.234302224018838e-8
0.13605039834185184,2.739307167943403850038695339587821521495489511066865308735866055496358369277277e-16,1.3340902444425865e-7
0.14302585142723337,2.156172666139807860101750893538655008765908000233411344891289681536389964271652e-16,8.440969821671288e-8
0.15035894364002195,8.090148536603959195281801490936944785374266272214983697788202093208310454003859e-17,4.3487793631112975e-8
0.1580680115303867,1.149579827186161968289655227748202984980471671356857841339883761927244598806893e-16,5.410112747254846e-8
0.1661723317835276,1.22958329230640004498875034820265680493357202743028953287147616726993285430597e-17,1.4968085859145475e-7
0.17469216942142954,1.041257396272645849587381473430883016170341363192088305201085743664569116394833e-16,2.2250369362364166e-7
0.18364882847597233,1.157250313844831727492772089734684443162201456928260718775677726105201575602921e-16,5.258629267632079e-8
0.19306470526010783,7.147111113325127853981572137486199967564202257133584423094303792168584056263537e-17,3.737347843618334e-8
0.2029633443703075,1.399580051235180715871607459946836998010730844157512303209047649991717667332919e-16,8.73562696029344e-8
0.21336949756031767,9.886081041112662005289271431136787733003407428699915667600958653549660682814794e-17,6.662583994163188e-8
0.22430918563343655,2.924169443560833004211891622066011265718429670586745274648696023772929259206956e-16,1.3950276723408936e-7
0.23580976350807595,6.960790763114701626629727657789131904228030290176045022746028376775612683723572e-17,8.921139055620458e-8
0.24789998861930596,4.478973542723273602980186460042277080055188736005168159841903781559068957166418e-17,1.1969099289069412e-8
0.26061009282742165,1.722705921418113063355407017403114497120217177559437217819887239720631915116225e-16,1.756792203404984e-7
0.27397185801334095,1.908798604758459703913283486426585313851692918745477691824012312047343048339993e-16,6.758611332385487e-9
0.2880186955498613,1.705788253991527663681995082954911495018118862700008523795764255892142734664569e-16,1.1848259780632815e-7
0.30278572984749497,1.213347592020883302039015390007700005167306366509187295380163601796689958586102e-16,1.129282627708855e-7
0.3183098861837907,7.557691430132682964844157012351350375202725334580550635717297645523541179706163e-17,1.4419165900445293e-8
0.3346299830357611,6.783031482727378168155822541295319731440295873207116400215594127194862502966119e-17,3.7864152419916553e-8
0.3517868291462949,1.481342242316154491287994590815150980111336219145745470109285114047592539776359e-16,8.284909804109456e-8
0.36982332556727043,1.712474859711821774655957821868580204512908915343757426164062714711202975149823e-16,3.4730424970106956e-9
0.38878457293453167,2.37000121572417913977316804492335356687814127309795929175974787594060750334677e-17,3.570509170778089e-8
0.40871798424296935,1.369001652045963867481943047639209771018752147991802594110316786965378771471925e-16,8.037073958305498e-9
0.42967340340370497,1.499797876296122268418298469450086178653519944189283706824526321034898888336512e-16,8.969737679988336e-8
0.4517032298798305,4.842479872095631579786514149896495275115589372431683586027259599449639567614364e-17,3.64635492242621e-8
0.4748625497123607,2.167839384785734232464186304116495516076730554333567514789214061675419124160158e-17,3.228094176782333e-8
0.4992092732640277,4.647548093610695991913945497580376306185440792165536073068677195413549494877915e-18,1.2626196747782858e-7
0.5248042800253525,2.036013557817348394408353467104477322756313223062060440088309264635032333947153e-16,6.750132582677297e-8
0.5517115708450823,9.93411104887003129193571042250179612341417995953192030533616442574115434609368e-17,1.3099165979070486e-8
0.579998427965648,1.15876339730695970879380658875043579317028998281418390365044730943702844827367e-16,1.3180076718444942e-7
0.6097355832638174,1.711447134014637005949246491113165420953458051597589760001426480724302725680655e-17,1.1119766557715589e-7
0.6409973951172278,1.521040074116851096020718125611903445420791766876434706698784846334419635737049e-16,1.046886370012435e-7
0.6738620343390634,8.330961319294074397936987445015000276950310276240235379644445290514656184027173e-17,6.596867638605712e-8
0.7084116796458053,3.812001583485847059236734456626221366324697853635423234594038618486436056410793e-17,1.2900499106059478e-7
0.7447327231468263,1.921154271023792139350639126493496683409352606894142875597853085758142202626481e-16,3.1889395004862074e-8
0.7829159863696662,1.845328981730878223960416212653054965982512802518704159822565037991116232525655e-16,1.9301116187665897e-7
0.8230569473611551,3.813751681520703201965375947611185945093003606451531042088732813163888433090085e-16,6.293874314463994e-8
0.8652559794322651,1.682780257137130560030660086710552371125689681481693318116092508936324047906406e-16,1.8257672629988311e-7
0.9096186021436679,5.011598868856106705248862126130146932102459220921366309533911862775204398466171e-17,1.3621046757219482e-7
0.9562557451596002,2.087323950650997210293210705072284026176948269093143123791363680391903932386368e-16,6.310421333194195e-8
1.0052840256298046,2.42560864571269718899925877795130204645620457108330598949407852994251660328701e-16,2.810646116035861e-7
1.0568260397931477,4.116066515609964034756858870716629837079312003647337736746047847720939379924559e-16,7.675351777523537e-8
1.111010669532074,3.841299329598451714564547824553868901603405954689940407226402411082272118472353e-16,2.0344662528568468e-7
1.167973404644444,3.989876795714228398418368683685098240710314617006556720075596222679688107731306e-16,1.6762297140124395e-7
1.2278566816386023,2.473021137917867571175366624727230582237410025556543322914690853824177932283386e-16,8.942184214229522e-8
1.2908102398988401,2.502159892179390890324629703625968719981527541407564705412305530620467966334345e-16,1.3301754516566948e-7
1.356991496111852,2.770703513187551903016155439070787115979898150375972422249071786305646733302966e-16,1.9600146857532456e-7
1.426565937890448,1.746130370311327256235550163840824830769791837433571875099838812190876878316851e-16,1.988931122339654e-7
1.4997075375787825,3.091534018772896042538678136163687736552524383994591289217685590884737655762449e-16,2.495435265079059e-7
1.5765991872738339,1.38173582542113222415319015763769432430865193413675202309189785483908198310425e-16,2.1254732410700966e-7
1.6574331561509117,1.668292766664166016335437106383169376085287793029565962175589320910422988539733e-17,4.5167832160283756e-7
1.742411571236743,5.412771901455637265601888810086156910384512783254702709642725949309355444093235e-16,4.2427529319294104e-7
1.8317469228323215,1.85519533335981851745985671673790788664913165469174587281590764719075896106964e-16,3.0837448879274547e-7
1.925662595849343,8.178225604314513602768124920454953387941902790535150641462455653850868822345699e-18,3.1461763727586105e-7
2.024393428388839,1.351162895262239912539031953990950691012256424382809228902383850549035776579371e-16,2.3540688789142226e-7
2.1281862989587528,2.377162703251063345500702210980118978350403252999139493617850435605805344205064e-16,3.9203530549533277e-7
2.237300743798801,3.750238059031473971178713857107960315110912389761997622287376219024069118388675e-16,1.9792901052977163e-7
2.3520096058562596,8.359528684912539972748745039059769237935374373772246225648110192515761601620416e-18,3.0454826133897e-7
2.47259971703545,5.176975990726047820713349434890814152820889903169658229428724413901511675554856e-16,6.421732130982921e-7
2.5993726154269043,6.410770902515900442476791276954355534520658870865900741172472545147286725974961e-16,4.811901171664792e-7
2.7326452993096546,6.65309127860957379294518319459896868010545184356041539122468979591795697115038e-16,2.5746957729451086e-7
2.87275101981205,4.720460799617809188606380166234461810396123437121649349299740478486314508509538e-16,6.588437463538445e-7
3.0200401142131548,5.678473628675659389498903723042353262278945524493934026371858756138888405739124e-16,3.1695377219020497e-7
3.174880881968435,4.998022465827963983016328328816223445030786891052188161150684075970384688189951e-16,7.741876319597585e-7
3.337660505650236,6.898362374082693337010340713869095129093639082421610365126646248556366383453705e-16,4.820310575616394e-7
3.508786019105878,4.090367509265622324615095701592668709724737093348714801706670486208191405040388e-16,7.738084867228938e-7
3.688685325254302,4.308816425053272636697822243779238641874625995091260499179595990556367189873352e-16,8.461957762721726e-7
3.87780826606624,1.974675131224276758096739262375983644962387374075427693843876483034084272176398e-16,1.1667527859672857e-6
4.076627747403464,2.914063083491818258345505268999973719532660220679158149997643416856431415795898e-17,9.553848938063099e-7
4.285640921529762,1.355097993224253100720335495500443020919978679859439208883671703851944769989534e-15,3.820256258947171e-8
4.505370430250546,1.217194672438966989331963321277273257407154539015218669056449354412703511743922e-15,1.1068751324301703e-6
4.736365711789612,4.350436986281044356704201607085516601539974425370607109048690438409022338605831e-16,8.331788528644345e-7
4.979204374670872,1.037754980116636651860054359046718532084835445955771896553778955020245653609096e-16,6.423527847500309e-7
5.234493642040542,2.443097310305223013082322087685615417007028831395585467920480942133858745482701e-16,5.811100544180768e-7
5.502871870041289,6.087263410052296687520978053295884144825288411025526818597112304190190019026525e-17,1.0281028270402175e-6
5.785010144035087,4.79024007086845199122572241479486100278829013909192468551899612636242696198729e-18,1.573216234432362e-6
6.081613956666188,9.962443200231669644357434707586795383303224627985856265639569068667419132201235e-16,1.1559845372037082e-6
6.393424971960192,8.742667714626438631311314699662857126932287297361694312412629740127223595036361e-16,7.599409317506443e-7
6.7212228798704405,9.354841942276466382872598091338788975262374850136868296777306391105414810896631e-16,1.1473417093877027e-6
7.0658273459090175,2.10750363981187127140406454879643253033127594648366150451517662913128634922253e-15,6.339127124528551e-7
7.428100060737464,2.969925466349094945539436860495460206079427748906574021463267522276472555315823e-15,1.8272953507879242e-6
7.808946894842286,1.204011917104880803572266607364203718571766008588950446868610198365046225334259e-16,9.589372715595832e-7
8.209320163682998,7.955810843225541063918737592611195468898597929153682099022531878869227302309051e-17,2.407642318111991e-7
8.630221008976823,9.574566930837116753583630801041168591316911002773541596537607844440136291632689e-16,3.110655049159523e-6
9.072701902074465,6.255322179385313918327404693179653569254610589225638982919908631738531067355635e-17,1.194604147551007e-6
9.53786927568666,5.619514065208161473371981268112670936988924203061766986993918581958464478792862e-16,1.4222527720480356e-6
10.026886290542311,9.744657339008767055715039776054677566868853246567318514496492450205707823034695e-16,3.944198451947106e-7
10.540975743896137,1.930634568473171140991665501579638572970132638369796504094416508553704782478252e-15,6.11986293846527e-7
11.081423127158766,4.496588562028981581611873025046171463080380651223007665189816279341565784714313e-16,1.9275841956681615e-6
11.649579840294829,2.023716512570514962536300024173819251784912960245098097880336705380138531654981e-15,2.1294328420981934e-6
12.246866571026771,1.803216408594785451332533808298442195895692592284676238717092826654886411773849e-16,1.5444389216219884e-6
12.874776847294195,3.227981155558373249646084923069265575966115320379316758300438437667186105072854e-15,1.9806679304783617e-6
13.534880771851615,1.925889705642830476509025774232584072958186395357666367203455484775449591195344e-16,1.1546914056453108e-6
14.228828948343212,6.960306656066149464904017702464157764236464642045820579957631129012588188085332e-16,2.3424691873510885e-6
14.95835660867168,2.499699044384564677566397659992963015511771537125329677936645728607355004843943e-16,2.343198995989102e-6
15.72528795198182,5.946177680954783463066803773503170652214042487565873947354071802152762956165274e-15,5.335904732384062e-6
16.531540706108615,9.202798636224208032272224360934383910096595781135210541448008651541558075848041e-17,1.923269485928803e-6
17.37913092289567,4.785819557334800775571802133017105258179117075760217791413104391094419251754112e-15,3.7035599754310468e-6
18.270178019374992,3.604932855768490808594233779887753926496696104362962202044749410374586788275908e-15,3.2834535119137533e-6
19.20691007741348,3.581124154996367917746272621634197384912257604931137109171446307449753825397515e-15,3.173379360858559e-7
20.191669415078184,5.906014246573046959893375655683049553557211497059379921210787621415629403108762e-15,2.1772874260743206e-6
21.226918443651474,4.360768018484380227434481087026773847727980000051478345998397718828593677394337e-15,6.043156490627411e-6
22.315245824941925,8.829827173987812360272930049272308860563321847224743186862179851371266780670818e-16,6.822694746974442e-6
23.45937294428719,4.8896649494283455030208648549240914152986938486512295287271896270338702267214e-15,3.402353971868463e-6
24.66216071543482,4.566470458449814914191054938035014068778164586082694747648558655043337695777288e-16,5.557129631893037e-6
25.92661673431689,4.715000906170150207281700314864686034113120897828352655040431360189761397953072e-15,4.199034941682501e-6
27.255902799606286,4.039816355171255140921927422602647157870951668384400884923930191403597709787472e-15,6.632562101512914e-6
28.65334281886044,9.370582269156682994561388455342919566865420660840875556132149735765600695324915e-16,5.4120738246548456e-6


==> fig-2-d.csv <==
t,bigfloat,double,single
0.0035361034237040333,5.300615214059109779033965190436219445927959770524317089692597043456699043745734e-28,5.30061521405915e-28,5.3006267e-28
0.0037174033231363503,1.546041428508147012350557978273308593868887273273136507436886104988774780963032e-26,1.546041428508141e-26,1.5460429e-26
0.003907998667185426,3.811392294864986096091147058661317448159121518123828391903571784484606249350662e-25,3.8113922948649745e-25,3.8113908e-25
0.004108366043488066,8.007107889117458996636182319866673071958542682041452444739974558850761398282402e-24,8.007107889117464e-24,8.007155e-24
0.004319006474851727,1.444725469898114239154866975146517213100297371359358242643186915934813074562408e-22,1.4447254698981093e-22,1.4447259e-22
0.004540446672072521,2.255461791135531923540613333471110682989296591691345272604476472317961752890101e-21,2.25546179113552e-21,2.2554634e-21
0.004773240350986548,3.068257535563673182915847777848653777203593578246128094812947557793944444073604e-20,3.068257535563663e-20,3.0682736e-20
0.0050179696170479056,3.661596745863262633313986315148751572402123136565377788797876466522055721280566e-19,3.6615967458632624e-19,3.6616026e-19
0.005275246420895533,3.857851807100226259134036122417451423115074170123776820014777330526581046291523e-18,3.857851807100226e-18,3.857851e-18
0.005545714088548542,3.610401985865538013847475690378265316147283716883433950920335841525565389600728e-17,3.61040198586555e-17,3.6103903e-17
0.005830048930056387,3.01863460869226918920586311438199012297076472553119588876061952020787715568321e-16,3.01863460869225e-16,3.018635e-16
0.006128961930626243,2.267242994129386579909179164885548302150336703039961382577249383826311400377978e-15,2.2672429941293752e-15,2.2672556e-15
0.006443200528456366,1.537762430975813296282113723803949360614421279245132269292139085992445300485061e-14,1.5377624309758154e-14,1.5377658e-14
0.0067735504837209,9.465519156257466728734959124389664936814050008573919103732617106813431134686527e-14,9.465519156257504e-14,9.465532e-14
0.00712083784337962,5.312740968737545082501950391050950256005591292190457421935663124183606100321324e-13,5.312740968737551e-13,5.3127484e-13
0.007485931006725574,2.731282538652757299624210923639245762264464892585802701793302625932126330018084e-12,2.7312825386527613e-12,2.7312792e-12
0.007869742896835667,1.291658885524989152543443367365662885821549076404056302914009788834860483589915e-11,1.2916588855249888e-11,1.2916588e-11
0.008273233243353861,5.641973166509338384509355721083381326947962832769673532982293900167874425988824e-11,5.64197316650934e-11,5.641974e-11
0.008697410982315181,2.285065525119099712060479989778732707763435155092026024055283952362681561948374e-10,2.2850655251190992e-10,2.2850649e-10
0.009143336779011354,8.612935484116616818270605718273413813501107230112214123363742552968905357639391e-10,8.612935484116623e-10,8.6129187e-10
0.00961212568020649,3.031872981818197422290010390996954025899669501756596777856446824973019982905694e-09,3.0318729818182007e-9,3.031871e-9
0.010104949902334811,1.000060366033987859733279901269632549736708519520453108013078374542147969793446e-08,1.0000603660339887e-8,1.00006e-8
0.010623041762652314,3.100804161290181155101032661948849068042331210605004640001169547499474813088182e-08,3.100804161290175e-8,3.100806e-8
0.011167696760671789,9.064955853317001426360745279676823529681008211087792475952913499514537682686542e-08,9.06495585331704e-8,9.064944e-8
0.011740276817586407,2.50580170102664748577073485982214510263512329217611305871532405817756219793242e-07,2.5058017010266483e-7,2.5058034e-7
0.012342213681782078,6.567543935873654749415530501710542779056443159591840364203845590542528238402385e-07,6.567543935873685e-7,6.567555e-7
0.012975012508954208,1.636297853272082646910505563095650584430926738761249530694908826853692732565742e-06,1.6362978532720848e-6,1.6362993e-6
0.01364025562578092,3.885059041560589662830084601529220206967452800423596028943441974516717409796497e-06,3.88505904156059e-6,3.8850517e-6
0.014339606486563935,8.811082253701546038676636784669494348464928184086649259901185109889163435341937e-06,8.811082253701557e-6,8.811076e-6
0.015074813832730818,1.913057259612816608846846584907298317373944809298072184834184703255462874260903e-05,1.9130572596128225e-5,1.9130586e-5
0.015847716065599378,3.984897300916449534668560097979802532017070130114297536389981971275368793587018e-05,3.9848973009164514e-5,3.9849016e-5
0.016660245843338584,7.979489066917558083157639655579829650582960335149071276846941415837738978668016e-05,7.979489066917562e-5,7.9794794e-5
0.017514434913620654,0.0001538995396073029185035758132400139921645078211776166179939284953345641936324024,0.0001538995396073027,0.00015389973
0.018412419194048495,0.0002864168700094704945367096703571086476322049765935366145417938743965071290456463,0.00028641687000947045,0.00028641656
0.019356444113062317,0.0005152463171626466336074065144126616199463906564669462353704211475449125666537818,0.0005152463171626464,0.0005152465
0.020348870224680255,0.0008974398434056107046546696923551940278176780273255363091165965550116132594517292,0.0008974398434056128,0.0008974408
0.02139217911111304,0.001515842206331610905492099924977802390761461488205282738109856303382199811091085,0.0015158422063316088,0.0015158422
0.02248897958801209,0.002486632058846792974863625820003259159666793548936676726294878673651281437509326,0.0024866320588467924,0.0024866313
0.02364201422786749,0.003967316968602246794963728320205688806878710805099992974121206352118537722179098,0.003967316968602251,0.003967317
0.024854166217867825,0.006164514456762003989027441274748964064440261106726653656814354397105923902111733,0.006164514456762001,0.0061645084
0.026128466569369842,0.009340658775801779508480994000543886827167129944055342159877959889931850409420202,0.009340658775801784,0.009340657
0.02746810169700572,0.01381864731486736059121572041833697127835933259549172248169306093692716129857637,0.013818647314867373,0.013818647
0.028876421386379338,0.0199834150226508207653569297551630104903793948409967366926310515818581428985049,0.019983415022650833,0.019983437
0.030356947170275067,0.0282795226327151077339453150023273337602566518817443847755612335804152358971192,0.028279522632715156,0.028279534
0.03191338113432412,0.03920407060733285340702590770570028882367705625916359654082276873648678664715933,0.03920407060733286,0.039204054
0.033549615174146834,0.05329459208239312717653473560552230401892720084546154049102629037475555829448492,0.05329459208239316,0.053294577
0.03526974072711903,0.07111200275910490770328025490121828417040325737787411731506266155141373294015608,0.07111200275910491,0.07111202
0.03707805900309653,0.09321914757376744279034947758916767031098310833135418031009845576177963716383228,0.0932191475737675,0.09321916
0.0389790917396802,0.12015592970824841751698865070772442557719799561652782363010689409377928526741,0.12015592970824844,0.12015587
0.04097759250891523,0.1524123844102223074224051825635173088563563417012367453182849358726929490312591,0.15241238441022226,0.1524124
0.04307855860369726,0.1904013238812068085252398447812831670249626449086150317348214625628048697637954,0.1904013238812067,0.19040124
0.04528724353360763,0.2344323002573931452162156022016386940402739627268877819120000577159853335334933,0.23443230025739323,0.23443224
0.04760917016142369,0.2846885993917741802487119511632398444867224494817268419113470482167774043854211,0.28468859939177416,0.2846885
0.050050144513152574,0.3412087950972228212752503487666998630679260263968515935026915760002642451460895,0.34120879509722285,0.3412087
0.05261627029612035,0.4038740843901275135383771399793132631663559764923213321079725104350118482152231,0.4038740843901276,0.40387413
0.05531396416141967,0.4724022239186462996510117263079903872308666606048220090030438047450268343348642,0.4724022239186462,0.47240227
0.05814997174887976,0.5463484378881389949971457213569153144619361286399634372203714797364310802617452,0.5463484378881394,0.54634845
0.061131384554679646,0.625113211490048525711709512975325979947235187382313248643003459041887929657944,0.6251132114900482,0.62511295
0.06426565766378241,0.7079564605918247387789862403198662250119516209912792580187489033936103236047049,0.7079564605918246,0.70795655
0.06756062839153076,0.7940172103551668977544759005242381257099693963612695257094153974448782258168714,0.7940172103551674,0.7940173
0.07102453588101769,0.8823376448735035544983522070589283371908198302083901038627632952615534599987218,0.8823376448735034,0.88233745
0.07466604170523572,0.9718902186032227988395324634490578378592628688270203110977858964241777762866253,0.9718902186032229,0.9718901
0.0784942515255211,1.06160644989624311992818123820114407854362201454591425558711477080624889870162,1.0616064498962434,1.0616065
0.08251873786044996,1.15040604021816098611958673177877592555554964984493352242082134084006646925918,1.1504060402181613,1.1504064
0.08674956402212095,1.237225065951492611059454516131199945543765935495601541631782235562515145709623,1.237225065951493,1.2372249
0.09119730927967717,1.321042155096162791971029717993006879073062646673667123286459762958708872222458,1.3210421550961633,1.3210422
0.0958730953129896,1.400901768823925282066631105458119267278917756608626362126494303874184276898084,1.4009017688239256,1.4009016
0.10078861402264963,1.475933937954582475030763198321946631966211401372808875497268509106799740616277,1.4759339379545833,1.475934
0.10595615676581076,1.545370038926817732322331055783118662386626495677928075538381059666293395096461,1.5453700389268177,1.5453702
0.11138864509098376,1.608554417455498387841171373374501427561878212679006766802439143792268366039857,1.6085544174554984,1.6085541
0.11709966304863834,1.664951868939476159436961786139451582200697170624924087487227240806816830545543,1.6649518689394762,1.6649519
0.123103491158405,1.71415115458380437012737779073032490128651562327671735006457953304733541295707,1.714151154583805,1.7141513
0.1294151421178126,1.755864866442601068709674773694658505464153718560297295099800859930633261474293,1.7558648664426009,1.7558647
0.13605039834185184,1.789926051719796083320063725867684916226659831389429151231069175518464587923268,1.7899260517197966,1.7899263
0.14302585142723337,1.816282068022820165011417157618315176903867976912920822748674090994468648400313,1.8162820680228198,1.8162819
0.15035894364002195,1.834986170459595260190023622288735360339928982424377114584961910293676125191551,1.8349861704595951,1.8349861
0.1580680115303867,1.846187333805682219315799193038355624547375932852616061281305415036617535043127,1.846187333805682,1.8461872
0.1661723317835276,1.850118794803041111774193167715556051727707873589036387737987559976652618925442,1.850118794803041,1.8501185
0.17469216942142954,1.847085767695746868228038090261516941025234247077946724951329726932179278872097,1.847085767695747,1.8470854
0.18364882847597233,1.837452746695018133661976807930701388671511552652223011233631852876879084226493,1.8374527466950183,1.8374527
0.19306470526010783,1.821630767452464013964949486440053945121935575389491214326994221390827829867456,1.8216307674524639,1.8216308
0.2029633443703075,1.800064959416759954226621239191309693155523200483259228549443823320981029837514,1.8000649594167597,1.8000648
0.21336949756031767,1.773222683793390827997852260914041078137627725224210388634895336204788577057177,1.7732226837933907,1.7732226
0.22430918563343655,1.74158251739253173563165494292273275455412541111536865288340034910159259963398,1.7415825173925312,1.7415823
0.23580976350807595,1.705624309012894975687755802984825391436508548724646174682897368907334013994741,1.7056243090128949,1.7056245
0.24789998861930596,1.665820499331376399969837726248549484273922546613995065817089216146362631997485,1.6658204993313763,1.6658205
0.26061009282742165,1.622628854665138677692395223191421652528353770404692188440357560906212329030969,1.6226288546651384,1.6226286
0.27397185801334095,1.5764867173885643058592355684302642880624096697624679646245423383062045377142,1.5764867173885646,1.5764867
0.2880186955498613,1.52780682068984700576526555478673047029270164001658391226988681956879153080108,1.5278068206898467,1.5278066
0.30278572984749497,1.476974654096869164580602941544213676525453864908497878040462969254734984058956,1.4769746540968693,1.4769745
0.3183098861837907,1.424347301993893591997580921866668729908674011341543539359386550846590029999479,1.4243473019938937,1.4243473
0.3346299830357611,1.370253614810737725940665888711076416664053566912078167575827256442425011300351,1.3702536148107378,1.3702536
0.3517868291462949,1.314995517004359210596059692265667853217257822599187952250104346593603548050778,1.314995517004359,1.3149954
0.36982332556727043,1.258850212493499049845448367547511745504346122459880158261420167924202993353302,1.2588502124934993,1.2588502
0.38878457293453167,1.20207302093984183606416665859536058385291451167976602260497908668167105437775,1.2020730209398418,1.202073
0.40871798424296935,1.144900569580679029675583292681965561404008558483127259320988142604107663721462,1.1449005695806789,1.1449006
0.42967340340370497,1.087554075517056458763325522320552566790222451797229272596471326918602997124648,1.0875540755170563,1.087554
0.4517032298798305,1.03024248065101425290842934762880392226788066070670069180689483295997543983032,1.0302424806510142,1.0302424
0.4748625497123607,0.9731652422516912992443077945017642371879149221631372978764256089907002012887433,0.9731652422516913,0.9731653
0.4992092732640277,0.9165146315977106230158868421645731774037380460141290975127282438933291591557482,0.9165146315977106,0.9165145
0.5248042800253525,0.8604774459884894730622040868003844919243674962299461584121743056205180290669991,0.8604774459884893,0.8604774
0.5517115708450823,0.8052360906025915721643612488692260590665496891499302510770462618964513845104614,0.8052360906025915,0.8052361
0.579998427965648,0.7509690320837632233838698718749570790360856663891414793878292377564185682926395,0.7509690320837633,0.75096893
0.6097355832638174,0.6978506625831902723726585619348012212673212593309643913905395828771618211218676,0.6978506625831903,0.6978506
0.6409973951172278,0.6460506400294855472322163650126800296493682666795160199334621318555582213058729,0.6460506400294856,0.6460506
0.6738620343390634,0.5957327878081569102508245906355625303840386858261617697963062567101899781551132,0.5957327878081569,0.59573275
0.7084116796458053,0.5470536460883977727583522648271255188305803898335835397393887081129019903510425,0.5470536460883978,0.5470536
0.7447327231468263,0.5001607696767834825858172992289368704451887380759111110903582104529841044996581,0.5001607696767836,0.50016075
0.7829159863696662,0.4551908656355432562419318993317756970831809617547907815114047331947645492953949,0.45519086563554334,0.45519078
0.8230569473611551,0.4122678598957561595172494992091188531312300339715129031238663355815621659604032,0.4122678598957563,0.41226783
0.8652559794322651,0.3715009771558928571745102314461228290592253409757790196826732633997471427627555,0.3715009771558929,0.3715009
0.9096186021436679,0.3329829133119198314794185684108743748833644906153521948734318560330376351058833,0.3329829133119198,0.33298287
0.9562557451596002,0.2967881747611464884351320244875313105673275899277473729111653041842121635830898,0.29678817476114655,0.29678816
1.0052840256298046,0.2629716539405596493163106587311222162526515950195498018917632971553390579804495,0.2629716539405597,0.26297158
1.0568260397931477,0.2315675048942488646865098048989020842147764758853109517518137829904191048292667,0.23156750489424896,0.23156749
1.111010669532074,0.2025883758955248968921990370033016011636323769276724878550437688482693276795621,0.20258837589552497,0.20258833
1.167973404644444,0.1760250476018116036378508667497487475901166843626070602260564018287499585015264,0.17602504760181167,0.17602502
1.2278566816386023,0.1518465144748886066230461978779208545796616932412181017558610002290075141736426,0.15184651447488864,0.15184653
1.2908102398988401,0.1300005340646220816105306289734004450712494413571147143157701358079589959719308,0.13000053406462211,0.13000052
1.356991496111852,0.1104146533061871298604511400003150887908157910248112266290340142505937731735143,0.11041465330618716,0.11041463
1.426565937890448,0.09299770357140889106957082141433231417311983626579042228480996756408731292462449,0.09299770357140891,0.092997685
1.4997075375787825,0.07764173746457348299613625694758666381775997960541145188127956774546638555641683,0.07764173746457351,0.07764172
1.5765991872738339,0.06422436112290694721561861775070404265740638687063680854951938227236711697759478,0.06422436112290696,0.06422435
1.6574331561509117,0.05261139712835293575857419725225269733594233875282269558426763786448773361631144,0.05261139712835294,0.052611373
1.742411571236743,0.04265979624743340464973948858181708001748565883992854671253119352103904394438996,0.04265979624743343,0.04265978
1.8317469228323215,0.03422070232310676165345772805359292207300223109952192543460676116918971806657199,0.034220702323106755,0.03422069
1.925662595849343,0.02714256492373546386660529404285407427850871545950074992990943324993112581689876,0.027142564923735464,0.027142556
2.024393428388839,0.02127418981622584682843463148376842868212039957144860675844172434906689045298251,0.02127418981622585,0.021274185
2.1281862989587528,0.01646761869262612598577062164319276281963304660978163226043332335389812672787183,0.01646761869262613,0.016467612
2.237300743798801,0.01258073716770563614568145440359887620815714730579509766538520558920223447126648,0.01258073716770564,0.012580735
2.3520096058562596,0.009479523729405445960224347321937756704620473727970877707864953876671084568336601,0.009479523729405446,0.009479521
2.47259971703545,0.007039871396673945748217067323019844766722039890677905046633693717069940265915005,0.007039871396673949,0.007039867
2.5993726154269043,0.005148937143685025983435626897351095687959083255511844161974349250277865189296038,0.005148937143685029,0.0051489347
2.7326452993096546,0.0037060000696642416186419525108458345939066574686037379310494726988709625643973,0.003706000069664244,0.003705999
2.87275101981205,0.002622835902001504377261337639004980917022399798284251761963190454817605837382676,0.0026228359020015056,0.0026228342
3.0200401142131548,0.001823640657247305093141439864007411610640659979978216014332247409974088045483546,0.0018236406572473061,0.0018236401
3.174880881968435,0.00124455817004048995594035505942432966489342741784465100042230143538529851299303,0.0012445581700404906,0.0012445572
3.337660505650236,0.0008328830530690344600155898219710245305358086657038235955238060445423029246932762,0.000832883053069035,0.00083288265
3.508786019105878,0.0005460212856279667427283502906642808972068536180041252543751105321951945228489921,0.000546021285627967,0.00054602086
3.688685325254302,0.0003502944945600862183675752762040366431396365403757183810381574243059694897373362,0.00035029449456008637,0.0003502942
3.87780826606624,0.0002196712392170070855974202565625194010098320343636986700997884573882443182915485,0.00021967123921700713,0.00021967098
4.076627747403464,0.0001345000612550428802105010806471516887850847846013835118039521090674144678475246,0.00013450006125504288,0.00013449993
4.285640921529762,8.030607875588375842597803004569579005127611089015839180528430668895528497605897e-05,8.030607875588387e-5,8.0306076e-5
4.505370430250546,4.669721313943167608712792454451427920040466313788360780410755864424456423194554e-05,4.669721313943173e-5,4.669716e-5
4.736365711789612,2.640957081306569482166771836293729906172502674538074437630726382488052182305779e-05,2.6409570813065706e-5,2.6409549e-5
4.979204374670872,1.450576405209100088905695493268025492607587967447362121747118281764920646310923e-05,1.4505764052091002e-5,1.4505755e-5
5.234493642040542,7.726415730480683736743702931098651283132108859229852791511809679402128972100543e-06,7.726415730480686e-6,7.726411e-6
5.502871870041289,3.984645449497383016112712396698660489987116871901292894087720163919914353414875e-06,3.984645449497383e-6,3.9846414e-6
5.785010144035087,1.986352513933597752189622353352820635669532820785540235758120489818024265426335e-06,1.9863525139335978e-6,1.9863494e-6
6.081613956666188,9.55480881597230752442936543028866412229581258492484248234213729190854767529045e-07,9.554808815972317e-7,9.554798e-7
6.393424971960192,4.42682103211318606443658402325176623173197013962883315678840421308733594355705e-07,4.42682103211319e-7,4.4268177e-7
6.7212228798704405,1.97165404622159030169580373885674438300552049761316576686264674828779198694079e-07,1.9716540462215921e-7,1.9716518e-7
7.0658273459090175,8.424806108717025680040975025203001000934929417250646983567956159695645819432731e-08,8.424806108717043e-8,8.424801e-8
7.428100060737464,3.446324728086397750145985593159968485430123097546386662057409583338066716376439e-08,3.446324728086408e-8,3.4463184e-8
7.808946894842286,1.346631742928369740774243064605066190959410599911674373666706454683053478508846e-08,1.3466317429283699e-8,1.34663045e-8
8.209320163682998,5.014381673689761148161733589535901966473287914434094564204960772786674865552909e-09,5.0143816736897615e-9,5.0143805e-9
8.630221008976823,1.774961814348613999122534929480756721847114193986382786184466733083735784641285e-09,1.7749618143486157e-9,1.7749563e-9
9.072701902074465,5.957114146279100024028932813193062274881930437203702554025410972654839293775912e-10,5.9571141462791e-10,5.957107e-10
9.53786927568666,1.89048171206825206675590038354264685975916355628707721562330583875684232232256e-10,1.890481712068253e-10,1.890479e-10
10.026886290542311,5.656558357335556700031539061352028697198755784883131567388792675696589375958748e-11,5.656558357335562e-11,5.656556e-11
10.540975743896137,1.59098092560719608781544394006771712789570234100501054181223508902268612097952e-11,1.590980925607199e-11,1.59098e-11
11.081423127158766,4.193079319959481928442240746023847485126445245757829490930845212771144010604456e-12,4.193079319959484e-12,4.1930712e-12
11.649579840294829,1.032068340337411097938684857485094570708559852600649806459775984367664731423615e-12,1.0320683403374132e-12,1.0320661e-12
12.246866571026771,2.36411570405541667979605263331071738894729705818582966848818343619870295846114e-13,2.364115704055417e-13,2.364112e-13
12.874776847294195,5.02126869063438829689400665124995372359475876546785750339747339372533238706267e-14,5.0212686906344045e-14,5.0212587e-14
13.534880771851615,9.850542917948505747996779138353621287010814278551458526165142962349365998144946e-15,9.850542917948508e-15,9.8505315e-15
14.228828948343212,1.777624776588820949237807957006885696610046290660220922489633274821352227673105e-15,1.7776247765888197e-15,1.7776206e-15
14.95835660867168,2.938284240275453230158283179294859577312881881482884348392743581422844104881958e-16,2.9382842402754525e-16,2.9382774e-16
15.72528795198182,4.428600730306954041198768258789905789217450403909289753766397222317537068988065e-17,4.4286007303069804e-17,4.428577e-17
16.531540706108615,6.057637255929475041288980618232457774412148293159645327827865664213209610887002e-18,6.0576372559294745e-18,6.0576256e-18
17.37913092289567,7.482447106856384331934709041894395814117732648123200134372799620602244924859005e-19,7.48244710685642e-19,7.4824194e-19
18.270178019374992,8.302647157173520615457353727255588778947320556872620418252398558009358372707651e-20,8.30264715717355e-20,8.30262e-20
19.20691007741348,8.23065650195528110901505925450274625983535538484659185974127277710636571981843e-21,8.23065650195531e-21,8.230654e-21
20.191669415078184,7.247485641306873081279331764998625565055880041669877269802626803452253932191491e-22,7.247485641306916e-22,7.24747e-22
21.226918443651474,5.634255969710468640227826778028776115673081793373067705555005558933755143687493e-23,5.634255969710493e-23,5.634222e-23
22.315245824941925,3.842449356054799030001672037273065328136273820165349536003929127285425980002234e-24,3.8424493560548024e-24,3.842423e-24
23.45937294428719,2.283420632911799928762529069278396795776779143256417584564482529488845276221756e-25,2.283420632911811e-25,2.2834129e-25
24.66216071543482,1.17409756102513090142143184549624180249844913921873364710837752778208004157743e-26,1.1740975610251314e-26,1.174091e-26
25.92661673431689,5.184896256490636976166092404923236120636424424452734476291295276571642447439069e-28,5.184896256490661e-28,5.1848745e-28
27.255902799606286,1.951216503500190055945585351641426466871546959450880840280766109263929479288754e-29,1.951216503500198e-29,1.9512036e-29
28.65334281886044,6.206382331797413070707727847738813558176172124571069144482738629800012723912399e-31,6.206382331797419e-31,6.2063487e-31

